HQET at order 1/m: I. Non-perturbative parameters in the quenched approximation

We determine non-perturbatively the parameters of the lattice HQET Lagrangian and those of the time component of the heavy-light axial-vector current in the quenched approximation. The HQET expansion includes terms of order 1/m. Our results allow to compute, for example, the heavy-light spectrum and B-meson decay constants in the static approximation and to order 1/m in HQET. The determination of the parameters is separated into universal and non-universal parts. The universal results can be used to determine the parameters for various discretizations. The computation reported in this paper uses the plaquette gauge action and the "HYP1/2" action for the b-quark described by HQET. The parameters of the current also depend on the light-quark action, for which we choose non-perturbatively O(a)-improved Wilson fermions.

==> corr_fB.dat <==
C_alpha_beta beta  alpha 
+0.151338     2     1 
-0.217895     3     1 
-0.721564     3     2 
-0.089145     4     1 
-0.022508     4     2 
+0.161517     4     3 
-0.227366     5     1 
-0.657639     5     2 
+0.242327     5     3 
+0.215663     5     4 
+0.927722     6     1 
+0.188070     6     2 
-0.228839     6     3 
-0.115816     6     4 
-0.278402     6     5 
+0.140300     7     1 
+0.988770     7     2 
-0.684407     7     3 
-0.009672     7     4 
-0.628312     7     5 
+0.152162     7     6 
-0.228161     8     1 
-0.742058     8     2 
+0.992432     8     3 
+0.188068     8     4 
+0.300627     8     5 
-0.237480     8     6 
-0.707922     8     7 
-0.094719     9     1 
-0.033544     9     2 
+0.164742     9     3 
+0.997184     9     4 
+0.221952     9     5 
-0.120727     9     6 
-0.022792     9     7 
+0.194400     9     8 
-0.246294    10     1 
-0.648909    10     2 
+0.233638    10     3 
+0.204589    10     4 
+0.993995    10     5 
-0.295211    10     6 
-0.624549    10     7 
+0.288352    10     8 
+0.210737    10     9 
+0.929200    11     1 
+0.167299    11     2 
-0.203643    11     3 
-0.088145    11     4 
-0.285467    11     5 
+0.960817    11     6 
+0.138450    11     7 
-0.212044    11     8 
-0.095273    11     9 
-0.307099    11    10 
+0.072088    12     1 
+0.965186    12     2 
-0.641072    12     3 
-0.025313    12     4 
-0.541590    12     5 
+0.084471    12     6 
+0.984900    12     7 
-0.659330    12     8 
-0.038571    12     9 
-0.534586    12    10 
+0.062068    12    11 
-0.247549    13     1 
-0.754759    13     2 
+0.987512    13     3 
+0.218745    13     4 
+0.349367    13     5 
-0.256443    13     6 
-0.718802    13     7 
+0.995170    13     8 
+0.223197    13     9 
+0.338503    13    10 
-0.232780    13    11 
-0.665402    13    12 
-0.106890    14     1 
-0.022692    14     2 
+0.152006    14     3 
+0.995207    14     4 
+0.223833    14     5 
-0.125844    14     6 
-0.012512    14     7 
+0.181249    14     8 
+0.995425    14     9 
+0.213304    14    10 
-0.100328    14    11 
-0.026109    14    12 
+0.215097    14    13 
-0.203545    15     1 
-0.674310    15     2 
+0.260219    15     3 
+0.225505    15     4 
+0.988911    15     5 
-0.252379    15     6 
-0.648937    15     7 
+0.316341    15     8 
+0.232371    15     9 
+0.988254    15    10 
-0.261589    15    11 
-0.570889    15    12 
+0.360807    15    13 
+0.231456    15    14 
+0.998628    16     1 
+0.162125    16     2 
-0.226914    16     3 
-0.094466    16     4 
-0.232940    16     5 
+0.936883    16     6 
+0.147487    16     7 
-0.237581    16     8 
-0.099680    16     9 
-0.251305    16    10 
+0.936423    16    11 
+0.079146    16    12 
-0.256912    16    13 
-0.111727    16    14 
-0.209584    16    15 
+0.148631    17     1 
+0.989408    17     2 
-0.651011    17     3 
-0.062860    17     4 
-0.726874    17     5 
+0.183787    17     6 
+0.985798    17     7 
-0.677509    17     8 
-0.074098    17     9 
-0.719095    17    10 
+0.166361    17    11 
+0.961618    17    12 
-0.696257    17    13 
-0.064550    17    14 
-0.741974    17    15 
+0.156856    17    16 
-0.214787    18     1 
-0.724854    18     2 
+0.992296    18     3 
+0.050273    18     4 
+0.220852    18     5 
-0.221930    18     6 
-0.689338    18     7 
+0.983420    18     8 
+0.053836    18     9 
+0.212554    18    10 
-0.200071    18    11 
-0.643100    18    12 
+0.974807    18    13 
+0.041671    18    14 
+0.238153    18    15 
-0.223289    18    16 
-0.649902    18    17 
-0.089661    19     1 
-0.021735    19     2 
+0.162102    19     3 
+0.999257    19     4 
+0.214859    19     5 
-0.115198    19     6 
-0.009661    19     7 
+0.189043    19     8 
+0.997754    19     9 
+0.204304    19    10 
-0.087998    19    11 
-0.024786    19    12 
+0.219130    19    13 
+0.995544    19    14 
+0.225017    19    15 
-0.094786    19    16 
-0.062196    19    17 
+0.051286    19    18 
-0.228318    20     1 
-0.658364    20     2 
+0.235602    20     3 
+0.208022    20     4 
+0.999078    20     5 
-0.276776    20     6 
-0.630839    20     7 
+0.292975    20     8 
+0.214185    20     9 
+0.994318    20    10 
-0.283394    20    11 
-0.545322    20    12 
+0.341545    20    13 
+0.216309    20    14 
+0.989405    20    15 
-0.233472    20    16 
-0.729434    20    17 
+0.214394    20    18 
+0.207330    20    19 
+0.932516    21     1 
+0.191387    21     2 
-0.229680    21     3 
-0.108323    21     4 
-0.281787    21     5 
+0.999175    21     6 
+0.156855    21     7 
-0.239269    21     8 
-0.113889    21     9 
-0.298331    21    10 
+0.963710    21    11 
+0.087477    21    12 
-0.258131    21    13 
-0.119191    21    14 
-0.256163    21    15 
+0.941510    21    16 
+0.186990    21    17 
-0.223859    21    18 
-0.107778    21    19 
-0.280169    21    20 
+0.141411    22     1 
+0.980600    22     2 
-0.618056    22     3 
-0.060031    22     4 
-0.701296    22     5 
+0.160795    22     6 
+0.991528    22     7 
-0.646310    22     8 
-0.072548    22     9 
-0.698625    22    10 
+0.146638    22    11 
+0.975615    22    12 
-0.663480    22    13 
-0.063297    22    14 
-0.720533    22    15 
+0.148447    22    16 
+0.992577    22    17 
-0.616167    22    18 
-0.059697    22    19 
-0.704342    22    20 
+0.164200    22    21 
-0.212951    23     1 
-0.739977    23     2 
+0.988830    23     3 
+0.064734    23     4 
+0.255831    23     5 
-0.218005    23     6 
-0.707266    23     7 
+0.991599    23     8 
+0.070586    23     9 
+0.244328    23    10 
-0.194576    23    11 
-0.658446    23    12 
+0.981925    23    13 
+0.057375    23    14 
+0.271029    23    15 
-0.221818    23    16 
-0.667562    23    17 
+0.993992    23    18 
+0.065470    23    19 
+0.249017    23    20 
-0.220643    23    21 
-0.636370    23    22 
-0.093724    24     1 
-0.032079    24     2 
+0.164203    24     3 
+0.997772    24     4 
+0.221132    24     5 
-0.119248    24     6 
-0.021305    24     7 
+0.193493    24     8 
+0.999790    24     9 
+0.209762    24    10 
-0.093880    24    11 
-0.037178    24    12 
+0.222643    24    13 
+0.995674    24    14 
+0.231432    24    15 
-0.098636    24    16 
-0.072754    24    17 
+0.053265    24    18 
+0.998125    24    19 
+0.213415    24    20 
-0.112434    24    21 
-0.071009    24    22 
+0.069830    24    23 
-0.242779    25     1 
-0.649443    25     2 
+0.233410    25     3 
+0.204910    25     4 
+0.994133    25     5 
-0.292114    25     6 
-0.624633    25     7 
+0.288017    25     8 
+0.211144    25     9 
+0.999623    25    10 
-0.302876    25    11 
-0.535191    25    12 
+0.338050    25    13 
+0.213865    25    14 
+0.988437    25    15 
-0.247855    25    16 
-0.719431    25    17 
+0.212062    25    18 
+0.204671    25    19 
+0.994492    25    20 
-0.295100    25    21 
-0.699332    25    22 
+0.243693    25    23 
+0.210092    25    24 
+0.932700    26     1 
+0.168510    26     2 
-0.203692    26     3 
-0.094720    26     4 
-0.283041    26     5 
+0.966114    26     6 
+0.140186    26     7 
-0.212185    26     8 
-0.101599    26     9 
-0.304756    26    10 
+0.998689    26    11 
+0.066021    26    12 
-0.233079    26    13 
-0.107016    26    14 
-0.259334    26    15 
+0.939948    26    16 
+0.167920    26    17 
-0.199455    26    18 
-0.094513    26    19 
-0.281015    26    20 
+0.968939    26    21 
+0.148680    26    22 
-0.193967    26    23 
-0.100316    26    24 
-0.300655    26    25 
+0.075417    27     1 
+0.960313    27     2 
-0.573561    27     3 
-0.067604    27     4 
-0.626515    27     5 
+0.093361    27     6 
+0.980252    27     7 
-0.598336    27     8 
-0.080913    27     9 
-0.620374    27    10 
+0.073913    27    11 
+0.990811    27    12 
-0.610382    27    13 
-0.069010    27    14 
-0.655532    27    15 
+0.082232    27    16 
+0.972132    27    17 
-0.569956    27    18 
-0.067118    27    19 
-0.630708    27    20 
+0.096321    27    21 
+0.986772    27    22 
-0.588651    27    23 
-0.079497    27    24 
-0.620917    27    25 
+0.077130    27    26 
-0.235107    28     1 
-0.752691    28     2 
+0.988780    28     3 
+0.076873    28     4 
+0.291674    28     5 
-0.240023    28     6 
-0.718211    28     7 
+0.990615    28     8 
+0.081602    28     9 
+0.282090    28    10 
-0.218183    28    11 
-0.664886    28    12 
+0.988722    28    13 
+0.072586    28    14 
+0.302708    28    15 
-0.243851    28    16 
-0.683603    28    17 
+0.991953    28    18 
+0.077272    28    19 
+0.284777    28    20 
-0.242478    28    21 
-0.651264    28    22 
+0.996149    28    23 
+0.080961    28    24 
+0.281596    28    25 
-0.217730    28    26 
-0.598691    28    27 
-0.106268    29     1 
-0.021982    29     2 
+0.151523    29     3 
+0.995450    29     4 
+0.223305    29     5 
-0.126949    29     6 
-0.011304    29     7 
+0.180705    29     8 
+0.995831    29     9 
+0.212821    29    10 
-0.100886    29    11 
-0.025082    29    12 
+0.214249    29    13 
+0.999615    29    14 
+0.231096    29    15 
-0.110998    29    16 
-0.063856    29    17 
+0.041256    29    18 
+0.995838    29    19 
+0.215614    29    20 
-0.120145    29    21 
-0.062166    29    22 
+0.056758    29    23 
+0.996030    29    24 
+0.213339    29    25 
-0.107703    29    26 
-0.068009    29    27 
+0.071946    29    28 
-0.203483    30     1 
-0.664949    30     2 
+0.252240    30     3 
+0.220933    30     4 
+0.988707    30     5 
-0.253371    30     6 
-0.639420    30     7 
+0.308300    30     8 
+0.227460    30     9 
+0.988481    30    10 
-0.263476    30    11 
-0.559475    30    12 
+0.352850    30    13 
+0.225689    30    14 
+0.998540    30    15 
-0.209302    30    16 
-0.733025    30    17 
+0.230683    30    18 
+0.220854    30    19 
+0.988923    30    20 
-0.257254    30    21 
-0.711159    30    22 
+0.263317    30    23 
+0.226617    30    24 
+0.988245    30    25 
-0.261162    30    26 
-0.646053    30    27 
+0.294911    30    28 
+0.225358    30    29 


==> corr_fB_castat=0.dat <==
C_alpha_beta beta  alpha 
+0.109148     2     1 
-0.166248     3     1 
-0.721564     3     2 
+0.023194     4     1 
-0.022508     4     2 
+0.161517     4     3 
-0.151421     5     1 
-0.657639     5     2 
+0.242327     5     3 
+0.215663     5     4 
+0.968538     6     1 
+0.133263     6     2 
-0.173574     6     3 
+0.009355     6     4 
-0.184352     6     5 
+0.105477     7     1 
+0.988770     7     2 
-0.684407     7     3 
-0.009672     7     4 
-0.628312     7     5 
+0.113334     7     6 
-0.169995     8     1 
-0.742058     8     2 
+0.992432     8     3 
+0.188068     8     4 
+0.300627     8     5 
-0.176073     8     6 
-0.707922     8     7 
+0.018115     9     1 
-0.033544     9     2 
+0.164742     9     3 
+0.997184     9     4 
+0.221952     9     5 
+0.004680     9     6 
-0.022792     9     7 
+0.194400     9     8 
-0.169603    10     1 
-0.648909    10     2 
+0.233638    10     3 
+0.204589    10     4 
+0.993995    10     5 
-0.201296    10     6 
-0.624549    10     7 
+0.288352    10     8 
+0.210737    10     9 
+0.969443    11     1 
+0.117170    11     2 
-0.154190    11     3 
+0.029541    11     4 
-0.184927    11     5 
+0.983061    11     6 
+0.102348    11     7 
-0.156386    11     8 
+0.023490    11     9 
-0.204799    11    10 
+0.045938    12     1 
+0.965186    12     2 
-0.641072    12     3 
-0.025313    12     4 
-0.541590    12     5 
+0.053805    12     6 
+0.984900    12     7 
-0.659330    12     8 
-0.038571    12     9 
-0.534586    12    10 
+0.038043    12    11 
-0.182442    13     1 
-0.754759    13     2 
+0.987512    13     3 
+0.218745    13     4 
+0.349367    13     5 
-0.188148    13     6 
-0.718802    13     7 
+0.995170    13     8 
+0.223197    13     9 
+0.338503    13    10 
-0.169334    13    11 
-0.665402    13    12 
+0.008677    14     1 
-0.022692    14     2 
+0.152006    14     3 
+0.995207    14     4 
+0.223833    14     5 
-0.000100    14     6 
-0.012512    14     7 
+0.181249    14     8 
+0.995425    14     9 
+0.213304    14    10 
+0.018813    14    11 
-0.026109    14    12 
+0.215097    14    13 
-0.126771    15     1 
-0.674310    15     2 
+0.260219    15     3 
+0.225505    15     4 
+0.988911    15     5 
-0.157969    15     6 
-0.648937    15     7 
+0.316341    15     8 
+0.232371    15     9 
+0.988254    15    10 
-0.160235    15    11 
-0.570889    15    12 
+0.360807    15    13 
+0.231456    15    14 
+0.999384    16     1 
+0.116305    16     2 
-0.172197    16     3 
+0.019836    16     4 
-0.155211    16     5 
+0.972568    16     6 
+0.110232    16     7 
-0.176257    16     8 
+0.014962    16     9 
-0.173008    16    10 
+0.972546    16    11 
+0.050546    16    12 
-0.188640    16    13 
+0.005613    16    14 
-0.130812    16    15 
+0.104543    17     1 
+0.989408    17     2 
-0.651011    17     3 
-0.062860    17     4 
-0.726874    17     5 
+0.127508    17     6 
+0.985798    17     7 
-0.677509    17     8 
-0.074098    17     9 
-0.719095    17    10 
+0.113614    17    11 
+0.961618    17    12 
-0.696257    17    13 
-0.064550    17    14 
-0.741974    17    15 
+0.110007    17    16 
-0.174693    18     1 
-0.724854    18     2 
+0.992296    18     3 
+0.050273    18     4 
+0.220852    18     5 
-0.179957    18     6 
-0.689338    18     7 
+0.983420    18     8 
+0.053836    18     9 
+0.212554    18    10 
-0.162910    18    11 
-0.643100    18    12 
+0.974807    18    13 
+0.041671    18    14 
+0.238153    18    15 
-0.180334    18    16 
-0.649902    18    17 
+0.023098    19     1 
-0.021735    19     2 
+0.162102    19     3 
+0.999257    19     4 
+0.214859    19     5 
+0.010022    19     6 
-0.009661    19     7 
+0.189043    19     8 
+0.997754    19     9 
+0.204304    19    10 
+0.029896    19    11 
-0.024786    19    12 
+0.219130    19    13 
+0.995544    19    14 
+0.225017    19    15 
+0.019866    19    16 
-0.062196    19    17 
+0.051286    19    18 
-0.153986    20     1 
-0.658364    20     2 
+0.235602    20     3 
+0.208022    20     4 
+0.999078    20     5 
-0.185289    20     6 
-0.630839    20     7 
+0.292975    20     8 
+0.214185    20     9 
+0.994318    20    10 
-0.185613    20    11 
-0.545322    20    12 
+0.341545    20    13 
+0.216309    20    14 
+0.989405    20    15 
-0.157501    20    16 
-0.729434    20    17 
+0.214394    20    18 
+0.207330    20    19 
+0.970687    21     1 
+0.135274    21     2 
-0.173628    21     3 
+0.015052    21     4 
-0.186099    21     5 
+0.999624    21     6 
+0.116382    21     7 
-0.176706    21     8 
+0.009965    21     9 
-0.202828    21    10 
+0.984385    21    11 
+0.055890    21    12 
-0.188669    21    13 
+0.005078    21    14 
-0.160050    21    15 
+0.974627    21    16 
+0.129477    21    17 
-0.180808    21    18 
+0.015677    21    19 
-0.187060    21    20 
+0.098772    22     1 
+0.980600    22     2 
-0.618056    22     3 
-0.060031    22     4 
-0.701296    22     5 
+0.111290    22     6 
+0.991528    22     7 
-0.646310    22     8 
-0.072548    22     9 
-0.698625    22    10 
+0.099831    22    11 
+0.975615    22    12 
-0.663480    22    13 
-0.063297    22    14 
-0.720533    22    15 
+0.103417    22    16 
+0.992577    22    17 
-0.616167    22    18 
-0.059697    22    19 
-0.704342    22    20 
+0.113464    22    21 
-0.169407    23     1 
-0.739977    23     2 
+0.988830    23     3 
+0.064734    23     4 
+0.255831    23     5 
-0.173124    23     6 
-0.707266    23     7 
+0.991599    23     8 
+0.070586    23     9 
+0.244328    23    10 
-0.155085    23    11 
-0.658446    23    12 
+0.981925    23    13 
+0.057375    23    14 
+0.271029    23    15 
-0.175312    23    16 
-0.667562    23    17 
+0.993992    23    18 
+0.065470    23    19 
+0.249017    23    20 
-0.174431    23    21 
-0.636370    23    22 
+0.019017    24     1 
-0.032079    24     2 
+0.164203    24     3 
+0.997772    24     4 
+0.221132    24     5 
+0.005908    24     6 
-0.021305    24     7 
+0.193493    24     8 
+0.999790    24     9 
+0.209762    24    10 
+0.024643    24    11 
-0.037178    24    12 
+0.222643    24    13 
+0.995674    24    14 
+0.231432    24    15 
+0.015909    24    16 
-0.072754    24    17 
+0.053265    24    18 
+0.998125    24    19 
+0.213415    24    20 
+0.011172    24    21 
-0.071009    24    22 
+0.069830    24    23 
-0.164283    25     1 
-0.649443    25     2 
+0.233410    25     3 
+0.204910    25     4 
+0.994133    25     5 
-0.196141    25     6 
-0.624633    25     7 
+0.288017    25     8 
+0.211144    25     9 
+0.999623    25    10 
-0.198936    25    11 
-0.535191    25    12 
+0.338050    25    13 
+0.213865    25    14 
+0.988437    25    15 
-0.167727    25    16 
-0.719431    25    17 
+0.212062    25    18 
+0.204671    25    19 
+0.994492    25    20 
-0.197593    25    21 
-0.699332    25    22 
+0.243693    25    23 
+0.210092    25    24 
+0.971127    26     1 
+0.117547    26     2 
-0.154460    26     3 
+0.025439    26     4 
-0.182607    26     5 
+0.985370    26     6 
+0.103102    26     7 
-0.156668    26     8 
+0.019577    26     9 
-0.202521    26    10 
+0.999435    26    11 
+0.040275    26    12 
-0.169646    26    13 
+0.014687    26    14 
-0.158079    26    15 
+0.974224    26    16 
+0.114152    26    17 
-0.162736    26    18 
+0.025836    26    19 
-0.183337    26    20 
+0.986664    26    21 
+0.100690    26    22 
-0.154922    26    23 
+0.020650    26    24 
-0.196746    26    25 
+0.043260    27     1 
+0.960313    27     2 
-0.573561    27     3 
-0.067604    27     4 
-0.626515    27     5 
+0.054589    27     6 
+0.980252    27     7 
-0.598336    27     8 
-0.080913    27     9 
-0.620374    27    10 
+0.040572    27    11 
+0.990811    27    12 
-0.610382    27    13 
-0.069010    27    14 
-0.655532    27    15 
+0.047704    27    16 
+0.972132    27    17 
-0.569956    27    18 
-0.067118    27    19 
-0.630708    27    20 
+0.056618    27    21 
+0.986772    27    22 
-0.588651    27    23 
-0.079497    27    24 
-0.620917    27    25 
+0.042249    27    26 
-0.187571    28     1 
-0.752691    28     2 
+0.988780    28     3 
+0.076873    28     4 
+0.291674    28     5 
-0.191257    28     6 
-0.718211    28     7 
+0.990615    28     8 
+0.081602    28     9 
+0.282090    28    10 
-0.173960    28    11 
-0.664886    28    12 
+0.988722    28    13 
+0.072586    28    14 
+0.302708    28    15 
-0.193378    28    16 
-0.683603    28    17 
+0.991953    28    18 
+0.077272    28    19 
+0.284777    28    20 
-0.192382    28    21 
-0.651264    28    22 
+0.996149    28    23 
+0.080961    28    24 
+0.281596    28    25 
-0.173852    28    26 
-0.598691    28    27 
+0.009026    29     1 
-0.021982    29     2 
+0.151523    29     3 
+0.995450    29     4 
+0.223305    29     5 
-0.000898    29     6 
-0.011304    29     7 
+0.180705    29     8 
+0.995831    29     9 
+0.212821    29    10 
+0.018384    29    11 
-0.025082    29    12 
+0.214249    29    13 
+0.999615    29    14 
+0.231096    29    15 
+0.006027    29    16 
-0.063856    29    17 
+0.041256    29    18 
+0.995838    29    19 
+0.215614    29    20 
+0.004388    29    21 
-0.062166    29    22 
+0.056758    29    23 
+0.996030    29    24 
+0.213339    29    25 
+0.014177    29    26 
-0.068009    29    27 
+0.071946    29    28 
-0.128929    30     1 
-0.664949    30     2 
+0.252240    30     3 
+0.220933    30     4 
+0.988707    30     5 
-0.160917    30     6 
-0.639420    30     7 
+0.308300    30     8 
+0.227460    30     9 
+0.988481    30    10 
-0.163765    30    11 
-0.559475    30    12 
+0.352850    30    13 
+0.225689    30    14 
+0.998540    30    15 
-0.132825    30    16 
-0.733025    30    17 
+0.230683    30    18 
+0.220854    30    19 
+0.988923    30    20 
-0.163062    30    21 
-0.711159    30    22 
+0.263317    30    23 
+0.226617    30    24 
+0.988245    30    25 
-0.161587    30    26 
-0.646053    30    27 
+0.294911    30    28 
+0.225358    30    29 


==> corr_mb.dat <==
C_alpha_beta beta  alpha 
-0.099014     2     1 
+0.033838     3     1 
-0.719265     3     2 
+0.999416     4     1 
-0.095312     4     2 
+0.029938     4     3 
-0.097978     5     1 
+0.975585     5     2 
-0.563364     5     3 
-0.094329     5     4 
+0.013264     6     1 
-0.704600     6     2 
+0.994707     6     3 
+0.008782     6     4 
-0.553378     6     5 
+0.999359     7     1 
-0.097918     7     2 
+0.033576     7     3 
+0.999670     7     4 
-0.096319     7     5 
+0.012409     7     6 
-0.115604     8     1 
+0.905139     8     2 
-0.361502     8     3 
-0.112882     8     4 
+0.971007     8     5 
-0.346898     8     6 
-0.114034     8     7 
+0.038246     9     1 
-0.704281     9     2 
+0.990937     9     3 
+0.033968     9     4 
-0.549542     9     5 
+0.991268     9     6 
+0.037546     9     7 
-0.352712     9     8 
+0.999499    10     1 
-0.099029    10     2 
+0.033670    10     3 
+0.998779    10     4 
-0.098258    10     5 
+0.012856    10     6 
+0.998784    10     7 
-0.115741    10     8 
+0.037431    10     9 
-0.097210    11     1 
+0.999332    11     2 
-0.729496    11     3 
-0.093546    11     4 
+0.971937    11     5 
-0.714760    11     6 
-0.096219    11     7 
+0.898194    11     8 
-0.714441    11     9 
-0.097189    11    10 
+0.033998    12     1 
-0.724399    12     2 
+0.999191    12     3 
+0.030169    12     4 
-0.569651    12     5 
+0.993539    12     6 
+0.033852    12     7 
-0.369078    12     8 
+0.990292    12     9 
+0.033928    12    10 
-0.735724    12    11 
+0.999158    13     1 
-0.095748    13     2 
+0.030200    13     3 
+0.999479    13     4 
-0.095023    13     5 
+0.008864    13     6 
+0.999240    13     7 
-0.113336    13     8 
+0.033626    13     9 
+0.999536    13    10 
-0.093941    13    11 
+0.030522    13    12 
-0.096418    14     1 
+0.978422    14     2 
-0.576782    14     3 
-0.092788    14     4 
+0.999429    14     5 
-0.566603    14     6 
-0.094848    14     7 
+0.966687    14     8 
-0.562725    14     9 
-0.096622    14    10 
+0.975984    14    11 
-0.583953    14    12 
-0.093404    14    13 
+0.014201    15     1 
-0.710650    15     2 
+0.994632    15     3 
+0.009809    15     4 
-0.560324    15     5 
+0.999174    15     6 
+0.013484    15     7 
-0.355191    15     8 
+0.991145    15     9 
+0.013901    15    10 
-0.721910    15    11 
+0.995092    15    12 
+0.009989    15    13 
-0.574445    15    14 
+0.999058    16     1 
-0.098065    16     2 
+0.033440    16     3 
+0.999136    16     4 
-0.096792    16     5 
+0.012096    16     6 
+0.999485    16     7 
-0.114358    16     8 
+0.036813    16     9 
+0.999491    16    10 
-0.096319    16    11 
+0.033803    16    12 
+0.999738    16    13 
-0.095235    16    14 
+0.013264    16    15 
-0.114358    17     1 
+0.910882    17     2 
-0.374820    17     3 
-0.111628    17     4 
+0.974024    17     5 
-0.360092    17     6 
-0.112839    17     7 
+0.999584    17     8 
-0.365608    17     9 
-0.114389    17    10 
+0.904897    17    11 
-0.383014    17    12 
-0.111976    17    13 
+0.970649    17    14 
-0.369013    17    15 
-0.113050    17    16 
+0.038248    18     1 
-0.710017    18     2 
+0.990652    18     3 
+0.034054    18     4 
-0.556344    18     5 
+0.990422    18     6 
+0.037680    18     7 
-0.360563    18     8 
+0.999209    18     9 
+0.037555    18    10 
-0.721259    18    11 
+0.991594    18    12 
+0.033824    18    13 
-0.570409    18    14 
+0.991903    18    15 
+0.037054    18    16 
-0.374085    18    17 
+0.998779    19     1 
-0.098916    19     2 
+0.033606    19     3 
+0.997983    19     4 
-0.098264    19     5 
+0.012672    19     6 
+0.998021    19     7 
-0.115640    19     8 
+0.037015    19     9 
+0.999842    19    10 
-0.097061    19    11 
+0.033921    19    12 
+0.999309    19    13 
-0.096589    19    14 
+0.013777    19    15 
+0.999295    19    16 
-0.114230    19    17 
+0.037207    19    18 
-0.095858    20     1 
+0.998145    20     2 
-0.735543    20     3 
-0.092217    20     4 
+0.968833    20     5 
-0.720754    20     6 
-0.094932    20     7 
+0.893035    20     8 
-0.720467    20     9 
-0.095819    20    10 
+0.999703    20    11 
-0.742508    20    12 
-0.092591    20    13 
+0.973683    20    14 
-0.728645    20    15 
-0.095006    20    16 
+0.900369    20    17 
-0.728013    20    18 
-0.095683    20    19 
+0.034093    21     1 
-0.727085    21     2 
+0.997761    21     3 
+0.030311    21     4 
-0.573217    21     5 
+0.991864    21     6 
+0.034024    21     7 
-0.373679    21     8 
+0.988979    21     9 
+0.034095    21    10 
-0.739126    21    11 
+0.999643    21    12 
+0.030730    21    13 
-0.588094    21    14 
+0.994496    21    15 
+0.034037    21    16 
-0.388012    21    17 
+0.991334    21    18 
+0.034127    21    19 
-0.746395    21    20 
+0.998556    22     1 
-0.095879    22     2 
+0.030387    22     3 
+0.998728    22     4 
-0.095269    22     5 
+0.008966    22     6 
+0.998540    22     7 
-0.113418    22     8 
+0.033485    22     9 
+0.999505    22    10 
-0.094054    22    11 
+0.030760    22    12 
+0.999835    22    13 
-0.093609    22    14 
+0.010146    22    15 
+0.999619    22    16 
-0.112000    22    17 
+0.033746    22    18 
+0.999600    22    19 
-0.092694    22    20 
+0.031006    22    21 
-0.095231    23     1 
+0.979661    23     2 
-0.585202    23     3 
-0.091611    23     4 
+0.998405    23     5 
-0.574881    23     6 
-0.093717    23     7 
+0.963243    23     8 
-0.571010    23     9 
-0.095388    23    10 
+0.978039    23    11 
-0.592973    23    12 
-0.092178    23    13 
+0.999742    23    14 
-0.583332    23    15 
-0.094051    23    16 
+0.967834    23    17 
-0.579291    23    18 
-0.095331    23    19 
+0.976281    23    20 
-0.597505    23    21 
-0.092359    23    22 
+0.014824    24     1 
-0.713947    24     2 
+0.993680    24     3 
+0.010491    24     4 
-0.564330    24     5 
+0.997712    24     6 
+0.014197    24     7 
-0.360278    24     8 
+0.990166    24     9 
+0.014600    24    10 
-0.725929    24    11 
+0.995221    24    12 
+0.010742    24    13 
-0.579035    24    14 
+0.999635    24    15 
+0.014044    24    16 
-0.374504    24    17 
+0.991991    24    18 
+0.014520    24    19 
-0.733151    24    20 
+0.995344    24    21 
+0.010938    24    22 
-0.588319    24    23 
+0.998438    25     1 
-0.098028    25     2 
+0.033395    25     3 
+0.998383    25     4 
-0.096910    25     5 
+0.011967    25     6 
+0.998741    25     7 
-0.114363    25     8 
+0.036444    25     9 
+0.999438    25    10 
-0.096259    25    11 
+0.033807    25    12 
+0.999566    25    13 
-0.095308    25    14 
+0.013187    25    15 
+0.999837    25    16 
-0.112994    25    17 
+0.036745    25    18 
+0.999561    25    19 
-0.094935    25    20 
+0.034076    25    21 
+0.999774    25    22 
-0.094096    25    23 
+0.014004    25    24 
-0.113340    26     1 
+0.914278    26     2 
-0.383509    26     3 
-0.110601    26     4 
+0.975560    26     5 
-0.368690    26     6 
-0.111851    26     7 
+0.998829    26     8 
-0.374027    26     9 
-0.113301    26    10 
+0.908947    26    11 
-0.392126    26    12 
-0.110880    26    13 
+0.972827    26    14 
-0.378041    26    15 
-0.111989    26    16 
+0.999808    26    17 
-0.382932    26    18 
-0.113104    26    19 
+0.904852    26    20 
-0.397396    26    21 
-0.110867    26    22 
+0.970444    26    23 
-0.383809    26    24 
-0.111893    26    25 
+0.038238    27     1 
-0.713127    27     2 
+0.989587    27     3 
+0.034098    27     4 
-0.560275    27     5 
+0.988976    27     6 
+0.037755    27     7 
-0.365365    27     8 
+0.997808    27     9 
+0.037631    27    10 
-0.725079    27    11 
+0.991585    27    12 
+0.033949    27    13 
-0.574913    27    14 
+0.991523    27    15 
+0.037206    27    16 
-0.379291    27    17 
+0.999650    27    18 
+0.037331    27    19 
-0.732312    27    20 
+0.992025    27    21 
+0.033916    27    22 
-0.584186    27    23 
+0.992320    27    24 
+0.036939    27    25 
-0.388414    27    26 
+0.999990    28     1 
-0.098477    28     2 
+0.034056    28     3 
+0.999442    28     4 
-0.097474    28     5 
+0.013485    28     6 
+0.999371    28     7 
-0.114950    28     8 
+0.038424    28     9 
+0.999496    28    10 
-0.096700    28    11 
+0.034219    28    12 
+0.999187    28    13 
-0.095935    28    14 
+0.014425    28    15 
+0.999074    28    16 
-0.113720    28    17 
+0.038432    28    18 
+0.998780    28    19 
-0.095366    28    20 
+0.034318    28    21 
+0.998587    28    22 
-0.094762    28    23 
+0.015051    28    24 
+0.998457    28    25 
-0.112712    28    26 
+0.038425    28    27 
-0.093224    29     1 
+0.997880    29     2 
-0.738357    29     3 
-0.089399    29     4 
+0.969736    29     5 
-0.725215    29     6 
-0.091976    29     7 
+0.892633    29     8 
-0.724287    29     9 
-0.093304    29    10 
+0.997641    29    11 
-0.743163    29    12 
-0.089912    29    13 
+0.973022    29    14 
-0.730892    29    15 
-0.092205    29    16 
+0.898779    29    17 
-0.729670    29    18 
-0.093232    29    19 
+0.996730    29    20 
-0.745610    29    21 
-0.090091    29    22 
+0.974558    29    23 
-0.733920    29    24 
-0.092218    29    25 
+0.902450    29    26 
-0.732524    29    27 
-0.092820    29    28 
+0.034009    30     1 
-0.715710    30     2 
+0.998595    30     3 
+0.030013    30     4 
-0.560336    30     5 
+0.995769    30     6 
+0.033722    30     7 
-0.357959    30     8 
+0.991585    30     9 
+0.033804    30    10 
-0.725848    30    11 
+0.997576    30    12 
+0.030249    30    13 
-0.573674    30    14 
+0.995392    30    15 
+0.033553    30    16 
-0.371229    30    17 
+0.991017    30    18 
+0.033722    30    19 
-0.731836    30    20 
+0.996004    30    21 
+0.030424    30    22 
-0.582041    30    23 
+0.994237    30    24 
+0.033491    30    25 
-0.379889    30    26 
+0.989762    30    27 
+0.034194    30    28 
-0.736444    30    29 
+0.999419    31     1 
-0.095005    31     2 
+0.029770    31     3 
+0.999995    31     4 
-0.093937    31     5 
+0.008605    31     6 
+0.999684    31     7 
-0.112587    31     8 
+0.033876    31     9 
+0.998781    31    10 
-0.093232    31    11 
+0.029996    31    12 
+0.999473    31    13 
-0.092387    31    14 
+0.009627    31    15 
+0.999146    31    16 
-0.111321    31    17 
+0.033954    31    18 
+0.997983    31    19 
-0.091897    31    20 
+0.030135    31    21 
+0.998721    31    22 
-0.091204    31    23 
+0.010307    31    24 
+0.998392    31    25 
-0.110285    31    26 
+0.033994    31    27 
+0.999445    31    28 
-0.089083    31    29 
+0.029860    31    30 
-0.100478    32     1 
+0.979800    32     2 
-0.578337    32     3 
-0.097006    32     4 
+0.999196    32     5 
-0.567052    32     6 
-0.099125    32     7 
+0.967580    32     8 
-0.564789    32     9 
-0.100801    32    10 
+0.976376    32    11 
-0.584568    32    12 
-0.097724    32    13 
+0.998889    32    14 
-0.573996    32    15 
-0.099608    32    16 
+0.970776    32    17 
-0.571528    32    18 
-0.100834    32    19 
+0.973414    32    20 
-0.588086    32    21 
-0.097986    32    22 
+0.998039    32    23 
-0.577993    32    24 
-0.099733    32    25 
+0.972431    32    26 
-0.575405    32    27 
-0.099993    32    28 
+0.974195    32    29 
-0.575137    32    30 
-0.096685    32    31 
+0.017642    33     1 
-0.708105    33     2 
+0.995816    33     3 
+0.013377    33     4 
-0.556357    33     5 
+0.999605    33     6 
+0.017077    33     7 
-0.350659    33     8 
+0.991777    33     9 
+0.017283    33    10 
-0.718284    33    11 
+0.994752    33    12 
+0.013485    33    13 
-0.569613    33    14 
+0.998938    33    15 
+0.016782    33    16 
-0.363872    33    17 
+0.991054    33    18 
+0.017125    33    19 
-0.724292    33    20 
+0.993145    33    21 
+0.013599    33    22 
-0.577914    33    23 
+0.997582    33    24 
+0.016660    33    25 
-0.372485    33    26 
+0.989691    33    27 
+0.017874    33    28 
-0.728489    33    29 
+0.996476    33    30 
+0.013208    33    31 
-0.570594    33    32 
+0.999357    34     1 
-0.098065    34     2 
+0.033479    34     3 
+0.999667    34     4 
-0.096452    34     5 
+0.012278    34     6 
+0.999992    34     7 
-0.114210    34     8 
+0.037464    34     9 
+0.998786    34    10 
-0.096362    34    11 
+0.033751    34    12 
+0.999242    34    13 
-0.094982    34    14 
+0.013350    34    15 
+0.999483    34    16 
-0.113019    34    17 
+0.037593    34    18 
+0.998027    34    19 
-0.095075    34    20 
+0.033920    34    21 
+0.998546    34    22 
-0.093852    34    23 
+0.014062    34    24 
+0.998743    34    25 
-0.112035    34    26 
+0.037665    34    27 
+0.999365    34    28 
-0.092123    34    29 
+0.033656    34    30 
+0.999682    34    31 
-0.099264    34    32 
+0.016961    34    33 
-0.112784    35     1 
+0.904265    35     2 
-0.359716    35     3 
-0.109979    35     4 
+0.970534    35     5 
-0.345249    35     6 
-0.111314    35     7 
+0.999569    35     8 
-0.350856    35     9 
-0.113012    35    10 
+0.897269    35    11 
-0.367222    35    12 
-0.110531    35    13 
+0.966177    35    14 
-0.353467    35    15 
-0.111716    35    16 
+0.999140    35    17 
-0.358641    35    18 
-0.112961    35    19 
+0.892079    35    20 
-0.371780    35    21 
-0.110669    35    22 
+0.962712    35    23 
-0.358506    35    24 
-0.111766    35    25 
+0.998380    35    26 
-0.363401    35    27 
-0.112121    35    28 
+0.891854    35    29 
-0.356313    35    30 
-0.109683    35    31 
+0.967105    35    32 
-0.349036    35    33 
-0.111533    35    34 
+0.038915    36     1 
-0.706485    36     2 
+0.991377    36     3 
+0.034379    36     4 
-0.552378    36     5 
+0.992070    36     6 
+0.038097    36     7 
-0.354926    36     8 
+0.999283    36     9 
+0.038114    36    10 
-0.716626    36    11 
+0.990740    36    12 
+0.034079    36    13 
-0.565548    36    14 
+0.991941    36    15 
+0.037390    36    16 
-0.367838    36    17 
+0.998542    36    18 
+0.037707    36    19 
-0.722636    36    20 
+0.989428    36    21 
+0.033963    36    22 
-0.573820    36    23 
+0.990955    36    24 
+0.037038    36    25 
-0.376267    36    26 
+0.997171    36    27 
+0.039103    36    28 
-0.726670    36    29 
+0.992115    36    30 
+0.034277    36    31 
-0.567451    36    32 
+0.992472    36    33 
+0.038019    36    34 
-0.353554    36    35 
+0.999485    37     1 
-0.098550    37     2 
+0.033863    37     3 
+0.998797    37     4 
-0.097809    37     5 
+0.013053    37     6 
+0.998789    37     7 
-0.115158    37     8 
+0.037590    37     9 
+0.999992    37    10 
-0.096735    37    11 
+0.034125    37    12 
+0.999557    37    13 
-0.096191    37    14 
+0.014100    37    15 
+0.999500    37    16 
-0.113820    37    17 
+0.037718    37    18 
+0.999838    37    19 
-0.095380    37    20 
+0.034294    37    21 
+0.999528    37    22 
-0.094969    37    23 
+0.014802    37    24 
+0.999450    37    25 
-0.112741    37    26 
+0.037797    37    27 
+0.999500    37    28 
-0.092944    37    29 
+0.033969    37    30 
+0.998798    37    31 
-0.100369    37    32 
+0.017489    37    33 
+0.998788    37    34 
-0.112420    37    35 
+0.038281    37    36 
-0.091504    38     1 
+0.996875    38     2 
-0.748003    38     3 
-0.087723    38     4 
+0.965801    38     5 
-0.734754    38     6 
-0.090368    38     7 
+0.885549    38     8 
-0.733852    38     9 
-0.091549    38    10 
+0.997984    38    11 
-0.753934    38    12 
-0.088195    38    13 
+0.970305    38    14 
-0.741562    38    15 
-0.090548    38    16 
+0.892654    38    17 
-0.740347    38    18 
-0.091460    38    19 
+0.997972    38    20 
-0.757120    38    21 
-0.088355    38    22 
+0.972661    38    23 
-0.745334    38    24 
-0.090538    38    25 
+0.896981    38    26 
-0.743933    38    27 
-0.091124    38    28 
+0.999318    38    29 
-0.745952    38    30 
-0.087399    38    31 
+0.970482    38    32 
-0.738052    38    33 
-0.090512    38    34 
+0.884713    38    35 
-0.736210    38    36 
-0.091210    38    37 
+0.034171    39     1 
-0.721160    39     2 
+0.998091    39     3 
+0.030249    39     4 
-0.566880    39     5 
+0.994813    39     6 
+0.034002    39     7 
-0.365761    39     8 
+0.991167    39     9 
+0.034067    39    10 
-0.732398    39    11 
+0.998698    39    12 
+0.030578    39    13 
-0.581109    39    14 
+0.996076    39    15 
+0.033921    39    16 
-0.379654    39    17 
+0.992197    39    18 
+0.034042    39    19 
-0.739127    39    20 
+0.998205    39    21 
+0.030805    39    22 
-0.590080    39    23 
+0.996010    39    24 
+0.033909    39    25 
-0.388740    39    26 
+0.992004    39    27 
+0.034361    39    28 
-0.741509    39    29 
+0.999181    39    30 
+0.030091    39    31 
-0.581635    39    32 
+0.995639    39    33 
+0.033931    39    34 
-0.364040    39    35 
+0.991701    39    36 
+0.034236    39    37 
-0.752150    39    38 
+0.999162    40     1 
-0.095474    40     2 
+0.030050    40     3 
+0.999476    40     4 
-0.094674    40     5 
+0.008706    40     6 
+0.999254    40     7 
-0.113073    40     8 
+0.033544    40     9 
+0.999539    40    10 
-0.093661    40    11 
+0.030368    40    12 
+0.999996    40    13 
-0.093047    40    14 
+0.009827    40    15 
+0.999749    40    16 
-0.111703    40    17 
+0.033736    40    18 
+0.999311    40    19 
-0.092306    40    20 
+0.030573    40    21 
+0.999831    40    22 
-0.091816    40    23 
+0.010577    40    24 
+0.999576    40    25 
-0.110599    40    26 
+0.033856    40    27 
+0.999191    40    28 
-0.089630    40    29 
+0.030113    40    30 
+0.999479    40    31 
-0.097439    40    32 
+0.013335    40    33 
+0.999256    40    34 
-0.110267    40    35 
+0.033988    40    36 
+0.999559    40    37 
-0.087907    40    38 
+0.030437    40    39 
-0.098869    41     1 
+0.982353    41     2 
-0.591549    41     3 
-0.095413    41     4 
+0.998371    41     5 
-0.580095    41     6 
-0.097600    41     7 
+0.963006    41     8 
-0.577767    41     9 
-0.099114    41    10 
+0.980157    41    11 
-0.598683    41    12 
-0.096051    41    13 
+0.999220    41    14 
-0.587953    41    15 
-0.097995    41    16 
+0.967155    41    17 
-0.585406    41    18 
-0.099105    41    19 
+0.978010    41    20 
-0.602787    41    21 
-0.096271    41    22 
+0.999145    41    23 
-0.592545    41    24 
-0.098074    41    25 
+0.969460    41    26 
-0.589870    41    27 
-0.098405    41    28 
+0.977200    41    29 
-0.588271    41    30 
-0.095083    41    31 
+0.999415    41    32 
-0.583657    41    33 
-0.097740    41    34 
+0.962492    41    35 
-0.580418    41    36 
-0.098700    41    37 
+0.974722    41    38 
-0.595678    41    39 
-0.095757    41    40 
+0.018414    42     1 
-0.713922    42     2 
+0.995563    42     3 
+0.014232    42     4 
-0.563109    42     5 
+0.998656    42     6 
+0.017977    42     7 
-0.358758    42     8 
+0.991498    42     9 
+0.018161    42    10 
-0.725199    42    11 
+0.996121    42    12 
+0.014437    42    13 
-0.577258    42    14 
+0.999634    42    15 
+0.017774    42    16 
-0.372596    42    17 
+0.992374    42    18 
+0.018062    42    19 
-0.731945    42    20 
+0.995590    42    21 
+0.014605    42    22 
-0.586165    42    23 
+0.999370    42    24 
+0.017704    42    25 
-0.381636    42    26 
+0.992073    42    27 
+0.018649    42    28 
-0.733939    42    29 
+0.995936    42    30 
+0.014058    42    31 
-0.577323    42    32 
+0.999181    42    33 
+0.017858    42    34 
-0.357059    42    35 
+0.992191    42    36 
+0.018370    42    37 
-0.744631    42    38 
+0.996732    42    39 
+0.014282    42    40 
-0.591296    42    41 
+0.999051    43     1 
-0.098195    43     2 
+0.033354    43     3 
+0.999129    43     4 
-0.096910    43     5 
+0.011979    43     6 
+0.999473    43     7 
-0.114514    43     8 
+0.036739    43     9 
+0.999489    43    10 
-0.096446    43    11 
+0.033713    43    12 
+0.999736    43    13 
-0.095354    43    14 
+0.013145    43    15 
+0.999994    43    16 
-0.113210    43    17 
+0.036976    43    18 
+0.999296    43    19 
-0.095133    43    20 
+0.033945    43    21 
+0.999620    43    22 
-0.094171    43    23 
+0.013923    43    24 
+0.999834    43    25 
-0.112153    43    26 
+0.037125    43    27 
+0.999064    43    28 
-0.092335    43    29 
+0.033494    43    30 
+0.999140    43    31 
-0.099732    43    32 
+0.016679    43    33 
+0.999485    43    34 
-0.111910    43    35 
+0.037320    43    36 
+0.999496    43    37 
-0.090676    43    38 
+0.033857    43    39 
+0.999747    43    40 
-0.098120    43    41 
+0.017668    43    42 
-0.111599    44     1 
+0.910046    44     2 
-0.373092    44     3 
-0.108787    44     4 
+0.973580    44     5 
-0.358501    44     6 
-0.110177    44     7 
+0.999169    44     8 
-0.363802    44     9 
-0.111712    44    10 
+0.904017    44    11 
-0.381222    44    12 
-0.109226    44    13 
+0.970175    44    14 
-0.367353    44    15 
-0.110459    44    16 
+0.999579    44    17 
-0.372219    44    18 
-0.111599    44    19 
+0.899464    44    20 
-0.386180    44    21 
-0.109301    44    22 
+0.967345    44    23 
-0.372799    44    24 
-0.110443    44    25 
+0.999388    44    26 
-0.377387    44    27 
-0.110952    44    28 
+0.898038    44    29 
-0.369640    44    30 
-0.108478    44    31 
+0.970328    44    32 
-0.362306    44    33 
-0.110400    44    34 
+0.999576    44    35 
-0.366511    44    36 
-0.111135    44    37 
+0.891865    44    38 
-0.377995    44    39 
-0.108951    44    40 
+0.966677    44    41 
-0.370959    44    42 
-0.110657    44    43 
+0.038892    45     1 
-0.712165    45     2 
+0.991044    45     3 
+0.034449    45     4 
-0.559114    45     5 
+0.991158    45     6 
+0.038211    45     7 
-0.362748    45     8 
+0.998482    45     9 
+0.038212    45    10 
-0.723398    45    11 
+0.992006    45    12 
+0.034261    45    13 
-0.573173    45    14 
+0.992647    45    15 
+0.037611    45    16 
-0.376291    45    17 
+0.999335    45    18 
+0.037874    45    19 
-0.730142    45    20 
+0.991756    45    21 
+0.034208    45    22 
-0.582048    45    23 
+0.992735    45    24 
+0.037318    45    25 
-0.385150    45    26 
+0.999022    45    27 
+0.039085    45    28 
-0.731987    45    29 
+0.991493    45    30 
+0.034339    45    31 
-0.574130    45    32 
+0.991688    45    33 
+0.038127    45    34 
-0.361292    45    35 
+0.999197    45    36 
+0.038384    45    37 
-0.742649    45    38 
+0.992690    45    39 
+0.034163    45    40 
-0.588004    45    41 
+0.993019    45    42 
+0.037537    45    43 
-0.374886    45    44 
+0.998762    46     1 
-0.098471    46     2 
+0.033785    46     3 
+0.997996    46     4 
-0.097847    46     5 
+0.012854    46     6 
+0.998023    46     7 
-0.115098    46     8 
+0.037162    46     9 
+0.999831    46    10 
-0.096638    46    11 
+0.034104    46    12 
+0.999325    46    13 
-0.096189    46    14 
+0.013963    46    15 
+0.999301    46    16 
-0.113701    46    17 
+0.037359    46    18 
+0.999993    46    19 
-0.095275    46    20 
+0.034313    46    21 
+0.999618    46    22 
-0.094942    46    23 
+0.014707    46    24 
+0.999569    46    25 
-0.112584    46    26 
+0.037486    46    27 
+0.998780    46    28 
-0.092897    46    29 
+0.033875    46    30 
+0.997996    46    31 
-0.100432    46    32 
+0.017316    46    33 
+0.998026    46    34 
-0.112412    46    35 
+0.037862    46    36 
+0.999842    46    37 
-0.091145    46    38 
+0.034199    46    39 
+0.999327    46    40 
-0.098721    46    41 
+0.018256    46    42 
+0.999299    46    43 
-0.111063    46    44 
+0.038033    46    45 
-0.090221    47     1 
+0.995464    47     2 
-0.753634    47     3 
-0.086466    47     4 
+0.962512    47     5 
-0.740304    47     6 
-0.089155    47     7 
+0.880312    47     8 
-0.739452    47     9 
-0.090247    47    10 
+0.997469    47    11 
-0.760321    47    12 
-0.086916    47    13 
+0.967821    47    14 
-0.747874    47    15 
-0.089308    47    16 
+0.888046    47    17 
-0.746695    47    18 
-0.090151    47    19 
+0.998057    47    20 
-0.764004    47    21 
-0.087067    47    22 
+0.970723    47    23 
-0.752147    47    24 
-0.089286    47    25 
+0.892805    47    26 
-0.750773    47    27 
-0.089856    47    28 
+0.998108    47    29 
-0.751490    47    30 
-0.086137    47    31 
+0.967334    47    32 
-0.743620    47    33 
-0.089297    47    34 
+0.879442    47    35 
-0.741789    47    36 
-0.089921    47    37 
+0.999697    47    38 
-0.758450    47    39 
-0.086624    47    40 
+0.972391    47    41 
-0.750958    47    42 
-0.089435    47    43 
+0.887229    47    44 
-0.748983    47    45 
-0.089849    47    46 
+0.034268    48     1 
-0.724052    48     2 
+0.996855    48     3 
+0.030395    48     4 
-0.570615    48     5 
+0.993269    48     6 
+0.034176    48     7 
-0.370512    48     8 
+0.989994    48     9 
+0.034236    48    10 
-0.736012    48    11 
+0.998541    48    12 
+0.030790    48    13 
-0.585422    48    14 
+0.995619    48    15 
+0.034158    48    16 
-0.384805    48    17 
+0.992085    48    18 
+0.034252    48    19 
-0.743228    48    20 
+0.998766    48    21 
+0.031054    48    22 
-0.594788    48    23 
+0.996278    48    24 
+0.034182    48    25 
-0.394166    48    26 
+0.992598    48    27 
+0.034462    48    28 
-0.744124    48    29 
+0.997732    48    30 
+0.030233    48    31 
-0.585329    48    32 
+0.994172    48    33 
+0.034101    48    34 
-0.368744    48    35 
+0.990527    48    36 
+0.034409    48    37 
-0.755509    48    38 
+0.999638    48    39 
+0.030646    48    40 
-0.599963    48    41 
+0.996350    48    42 
+0.034091    48    43 
-0.383103    48    44 
+0.992586    48    45 
+0.034412    48    46 
-0.762310    48    47 
+0.998561    49     1 
-0.095625    49     2 
+0.030248    49     3 
+0.998725    49     4 
-0.094945    49     5 
+0.008819    49     6 
+0.998553    49     7 
-0.113174    49     8 
+0.033409    49     9 
+0.999508    49    10 
-0.093793    49    11 
+0.030617    49    12 
+0.999832    49    13 
-0.093278    49    14 
+0.009995    49    15 
+0.999630    49    16 
-0.111746    49    17 
+0.033664    49    18 
+0.999602    49    19 
-0.092429    49    20 
+0.030860    49    21 
+0.999997    49    22 
-0.092023    49    23 
+0.010785    49    24 
+0.999784    49    25 
-0.110606    49    26 
+0.033829    49    27 
+0.998591    49    28 
-0.089829    49    29 
+0.030298    49    30 
+0.998727    49    31 
-0.097721    49    32 
+0.013460    49    33 
+0.998559    49    34 
-0.110424    49    35 
+0.033879    49    36 
+0.999530    49    37 
-0.088087    49    38 
+0.030674    49    39 
+0.999835    49    40 
-0.095998    49    41 
+0.014462    49    42 
+0.999631    49    43 
-0.109046    49    44 
+0.034117    49    45 
+0.999620    49    46 
-0.086795    49    47 
+0.030921    49    48 
-0.097645    50     1 
+0.983387    50     2 
-0.599804    50     3 
-0.094198    50     4 
+0.997168    50     5 
-0.588226    50     6 
-0.096428    50     7 
+0.959386    50     8 
-0.585888    50     9 
-0.097841    50    10 
+0.982017    50    11 
-0.607550    50    12 
-0.094786    50    13 
+0.998790    50    14 
-0.596705    50    15 
-0.096769    50    16 
+0.964171    50    17 
-0.594137    50    18 
-0.097808    50    19 
+0.980420    50    20 
-0.612054    50    21 
-0.094980    50    22 
+0.999237    50    23 
-0.601701    50    24 
-0.096819    50    25 
+0.966910    50    26 
-0.598999    50    27 
-0.097194    50    28 
+0.978531    50    29 
-0.596475    50    30 
-0.093861    50    31 
+0.998368    50    32 
-0.591803    50    33 
-0.096571    50    34 
+0.958850    50    35 
-0.588528    50    36 
-0.097439    50    37 
+0.976886    50    38 
-0.604499    50    39 
-0.094486    50    40 
+0.999736    50    41 
-0.600060    50    42 
-0.096896    50    43 
+0.963675    50    44 
-0.596729    50    45 
-0.097434    50    46 
+0.975107    50    47 
-0.609186    50    48 
-0.094701    50    49 
+0.018926    51     1 
-0.717068    51     2 
+0.994499    51     3 
+0.014797    51     4 
-0.566990    51     5 
+0.997120    51     6 
+0.018571    51     7 
-0.363715    51     8 
+0.990423    51     9 
+0.018748    51    10 
-0.729064    51    11 
+0.996135    51    12 
+0.015072    51    13 
-0.581719    51    14 
+0.999189    51    15 
+0.018435    51    16 
-0.377955    51    17 
+0.992361    51    18 
+0.018691    51    19 
-0.736296    51    20 
+0.996320    51    21 
+0.015280    51    22 
-0.591022    51    23 
+0.999653    51    24 
+0.018402    51    25 
-0.387271    51    26 
+0.992766    51    27 
+0.019163    51    28 
-0.736820    51    29 
+0.994679    51    30 
+0.014621    51    31 
-0.581177    51    32 
+0.997730    51    33 
+0.018450    51    34 
-0.361968    51    35 
+0.991111    51    36 
+0.018959    51    37 
-0.748253    51    38 
+0.996560    51    39 
+0.014915    51    40 
-0.595744    51    41 
+0.999638    51    42 
+0.018326    51    43 
-0.376274    51    44 
+0.993010    51    45 
+0.018887    51    46 
-0.755080    51    47 
+0.996900    51    48 
+0.015134    51    49 
-0.604911    51    50 
+0.998429    52     1 
-0.098149    52     2 
+0.033314    52     3 
+0.998374    52     4 
-0.097019    52     5 
+0.011859    52     6 
+0.998728    52     7 
-0.114508    52     8 
+0.036375    52     9 
+0.999433    52    10 
-0.096377    52    11 
+0.033723    52    12 
+0.999561    52    13 
-0.095418    52    14 
+0.013076    52    15 
+0.999828    52    16 
-0.113143    52    17 
+0.036672    52    18 
+0.999559    52    19 
-0.095052    52    20 
+0.033990    52    21 
+0.999772    52    22 
-0.094208    52    23 
+0.013892    52    24 
+0.999995    52    25 
-0.112046    52    26 
+0.036865    52    27 
+0.998445    52    28 
-0.092339    52    29 
+0.033436    52    30 
+0.998383    52    31 
-0.099848    52    32 
+0.016565    52    33 
+0.998742    52    34 
-0.111946    52    35 
+0.036972    52    36 
+0.999443    52    37 
-0.090656    52    38 
+0.033849    52    39 
+0.999571    52    40 
-0.098189    52    41 
+0.017605    52    42 
+0.999837    52    43 
-0.110627    52    44 
+0.037249    52    45 
+0.999565    52    46 
-0.089403    52    47 
+0.034119    52    48 
+0.999782    52    49 
-0.096937    52    50 
+0.018301    52    51 
-0.110625    53     1 
+0.913457    53     2 
-0.381819    53     3 
-0.107805    53     4 
+0.975123    53     5 
-0.367137    53     6 
-0.109231    53     7 
+0.998412    53     8 
-0.372255    53     9 
-0.110662    53    10 
+0.908089    53    11 
-0.390375    53    12 
-0.108169    53    13 
+0.972367    53    14 
-0.376422    53    15 
-0.109434    53    16 
+0.999391    53    17 
-0.381103    53    18 
-0.110509    53    19 
+0.903972    53    20 
-0.395607    53    21 
-0.108204    53    22 
+0.969971    53    23 
-0.382148    53    24 
-0.109376    53    25 
+0.999587    53    26 
-0.386549    53    27 
-0.109988    53    28 
+0.901725    53    29 
-0.378337    53    30 
-0.107488    53    31 
+0.971990    53    32 
-0.370955    53    33 
-0.109459    53    34 
+0.998807    53    35 
-0.374969    53    36 
-0.110095    53    37 
+0.896213    53    38 
-0.387122    53    39 
-0.107887    53    40 
+0.968994    53    41 
-0.380040    53    42 
-0.109637    53    43 
+0.999805    53    44 
-0.383778    53    45 
-0.109982    53    46 
+0.892013    53    47 
-0.392506    53    48 
-0.107942    53    49 
+0.966431    53    50 
-0.385633    53    51 
-0.109564    53    52 
+0.038863    54     1 
-0.715227    54     2 
+0.989939    54     3 
+0.034483    54     4 
-0.562991    54     5 
+0.989659    54     6 
+0.038272    54     7 
-0.367523    54     8 
+0.997067    54     9 
+0.038271    54    10 
-0.727176    54    11 
+0.991964    54    12 
+0.034374    54    13 
-0.577628    54    14 
+0.992222    54    15 
+0.037749    54    16 
-0.381472    54    17 
+0.998977    54    18 
+0.037980    54    19 
-0.734403    54    20 
+0.992419    54    21 
+0.034365    54    22 
-0.586896    54    23 
+0.993026    54    24 
+0.037499    54    25 
-0.390609    54    26 
+0.999368    54    27 
+0.039060    54    28 
-0.734787    54    29 
+0.990194    54    30 
+0.034369    54    31 
-0.577958    54    32 
+0.990275    54    33 
+0.038185    54    34 
-0.366013    54    35 
+0.997775    54    36 
+0.038445    54    37 
-0.746186    54    38 
+0.992461    54    39 
+0.034272    54    40 
-0.592423    54    41 
+0.992676    54    42 
+0.037671    54    43 
-0.380016    54    44 
+0.999645    54    45 
+0.038142    54    46 
-0.753017    54    47 
+0.993068    54    48 
+0.034271    54    49 
-0.601548    54    50 
+0.993379    54    51 
+0.037427    54    52 
-0.389188    54    53 


==> corr_mb_castat=0.dat <==
C_alpha_beta beta  alpha 
-0.098882     2     1 
+0.033918     3     1 
-0.719265     3     2 
+0.999416     4     1 
-0.095189     4     2 
+0.030024     4     3 
-0.097803     5     1 
+0.975585     5     2 
-0.563364     5     3 
-0.094162     5     4 
+0.013346     6     1 
-0.704600     6     2 
+0.994707     6     3 
+0.008869     6     4 
-0.553378     6     5 
+0.999359     7     1 
-0.097796     7     2 
+0.033662     7     3 
+0.999670     7     4 
-0.096154     7     5 
+0.012497     7     6 
-0.115380     8     1 
+0.905139     8     2 
-0.361502     8     3 
-0.112666     8     4 
+0.971007     8     5 
-0.346898     8     6 
-0.113819     8     7 
+0.038313     9     1 
-0.704281     9     2 
+0.990937     9     3 
+0.034041     9     4 
-0.549542     9     5 
+0.991268     9     6 
+0.037620     9     7 
-0.352712     9     8 
+0.999500    10     1 
-0.098912    10     2 
+0.033740    10     3 
+0.998779    10     4 
-0.098102    10     5 
+0.012929    10     6 
+0.998784    10     7 
-0.115542    10     8 
+0.037490    10     9 
-0.097085    11     1 
+0.999332    11     2 
-0.729496    11     3 
-0.093429    11     4 
+0.971937    11     5 
-0.714760    11     6 
-0.096103    11     7 
+0.898194    11     8 
-0.714441    11     9 
-0.097078    11    10 
+0.034074    12     1 
-0.724399    12     2 
+0.999191    12     3 
+0.030251    12     4 
-0.569651    12     5 
+0.993539    12     6 
+0.033936    12     7 
-0.369078    12     8 
+0.990292    12     9 
+0.033996    12    10 
-0.735724    12    11 
+0.999158    13     1 
-0.095637    13     2 
+0.030276    13     3 
+0.999479    13     4 
-0.094874    13     5 
+0.008942    13     6 
+0.999240    13     7 
-0.113143    13     8 
+0.033691    13     9 
+0.999536    13    10 
-0.093837    13    11 
+0.030595    13    12 
-0.096251    14     1 
+0.978422    14     2 
-0.576782    14     3 
-0.092628    14     4 
+0.999429    14     5 
-0.566603    14     6 
-0.094689    14     7 
+0.966687    14     8 
-0.562725    14     9 
-0.096473    14    10 
+0.975984    14    11 
-0.583953    14    12 
-0.093261    14    13 
+0.014280    15     1 
-0.710650    15     2 
+0.994632    15     3 
+0.009893    15     4 
-0.560324    15     5 
+0.999174    15     6 
+0.013570    15     7 
-0.355191    15     8 
+0.991145    15     9 
+0.013971    15    10 
-0.721910    15    11 
+0.995092    15    12 
+0.010065    15    13 
-0.574445    15    14 
+0.999058    16     1 
-0.097956    16     2 
+0.033517    16     3 
+0.999136    16     4 
-0.096645    16     5 
+0.012175    16     6 
+0.999485    16     7 
-0.114165    16     8 
+0.036879    16     9 
+0.999491    16    10 
-0.096215    16    11 
+0.033878    16    12 
+0.999738    16    13 
-0.095094    16    14 
+0.013340    16    15 
-0.114140    17     1 
+0.910882    17     2 
-0.374820    17     3 
-0.111418    17     4 
+0.974024    17     5 
-0.360092    17     6 
-0.112630    17     7 
+0.999584    17     8 
-0.365608    17     9 
-0.114195    17    10 
+0.904897    17    11 
-0.383014    17    12 
-0.111789    17    13 
+0.970649    17    14 
-0.369013    17    15 
-0.112863    17    16 
+0.038313    18     1 
-0.710017    18     2 
+0.990652    18     3 
+0.034124    18     4 
-0.556344    18     5 
+0.990422    18     6 
+0.037752    18     7 
-0.360563    18     8 
+0.999209    18     9 
+0.037612    18    10 
-0.721259    18    11 
+0.991594    18    12 
+0.033887    18    13 
-0.570409    18    14 
+0.991903    18    15 
+0.037118    18    16 
-0.374085    18    17 
+0.998779    19     1 
-0.098808    19     2 
+0.033671    19     3 
+0.997983    19     4 
-0.098120    19     5 
+0.012740    19     6 
+0.998022    19     7 
-0.115455    19     8 
+0.037070    19     9 
+0.999842    19    10 
-0.096957    19    11 
+0.033984    19    12 
+0.999309    19    13 
-0.096450    19    14 
+0.013842    19    15 
+0.999295    19    16 
-0.114050    19    17 
+0.037260    19    18 
-0.095737    20     1 
+0.998145    20     2 
-0.735543    20     3 
-0.092103    20     4 
+0.968833    20     5 
-0.720754    20     6 
-0.094820    20     7 
+0.893035    20     8 
-0.720467    20     9 
-0.095711    20    10 
+0.999703    20    11 
-0.742508    20    12 
-0.092489    20    13 
+0.973683    20    14 
-0.728645    20    15 
-0.094906    20    16 
+0.900369    20    17 
-0.728013    20    18 
-0.095582    20    19 
+0.034168    21     1 
-0.727085    21     2 
+0.997761    21     3 
+0.030391    21     4 
-0.573217    21     5 
+0.991864    21     6 
+0.034105    21     7 
-0.373679    21     8 
+0.988979    21     9 
+0.034161    21    10 
-0.739126    21    11 
+0.999643    21    12 
+0.030802    21    13 
-0.588094    21    14 
+0.994496    21    15 
+0.034110    21    16 
-0.388012    21    17 
+0.991334    21    18 
+0.034189    21    19 
-0.746395    21    20 
+0.998557    22     1 
-0.095776    22     2 
+0.030457    22     3 
+0.998728    22     4 
-0.095131    22     5 
+0.009039    22     6 
+0.998540    22     7 
-0.113238    22     8 
+0.033546    22     9 
+0.999505    22    10 
-0.093956    22    11 
+0.030828    22    12 
+0.999835    22    13 
-0.093476    22    14 
+0.010216    22    15 
+0.999619    22    16 
-0.111826    22    17 
+0.033805    22    18 
+0.999600    22    19 
-0.092600    22    20 
+0.031072    22    21 
-0.095067    23     1 
+0.979661    23     2 
-0.585202    23     3 
-0.091454    23     4 
+0.998405    23     5 
-0.574881    23     6 
-0.093562    23     7 
+0.963243    23     8 
-0.571010    23     9 
-0.095242    23    10 
+0.978039    23    11 
-0.592973    23    12 
-0.092039    23    13 
+0.999742    23    14 
-0.583332    23    15 
-0.093912    23    16 
+0.967834    23    17 
-0.579291    23    18 
-0.095195    23    19 
+0.976281    23    20 
-0.597505    23    21 
-0.092229    23    22 
+0.014900    24     1 
-0.713947    24     2 
+0.993680    24     3 
+0.010574    24     4 
-0.564330    24     5 
+0.997712    24     6 
+0.014281    24     7 
-0.360278    24     8 
+0.990166    24     9 
+0.014669    24    10 
-0.725929    24    11 
+0.995221    24    12 
+0.010815    24    13 
-0.579035    24    14 
+0.999635    24    15 
+0.014118    24    16 
-0.374504    24    17 
+0.991991    24    18 
+0.014583    24    19 
-0.733151    24    20 
+0.995344    24    21 
+0.011006    24    22 
-0.588319    24    23 
+0.998438    25     1 
-0.097927    25     2 
+0.033466    25     3 
+0.998383    25     4 
-0.096773    25     5 
+0.012040    25     6 
+0.998742    25     7 
-0.114185    25     8 
+0.036505    25     9 
+0.999438    25    10 
-0.096163    25    11 
+0.033876    25    12 
+0.999565    25    13 
-0.095176    25    14 
+0.013258    25    15 
+0.999837    25    16 
-0.112821    25    17 
+0.036804    25    18 
+0.999561    25    19 
-0.094842    25    20 
+0.034144    25    21 
+0.999774    25    22 
-0.093967    25    23 
+0.014073    25    24 
-0.113126    26     1 
+0.914278    26     2 
-0.383509    26     3 
-0.110394    26     4 
+0.975560    26     5 
-0.368690    26     6 
-0.111645    26     7 
+0.998829    26     8 
-0.374027    26     9 
-0.113110    26    10 
+0.908947    26    11 
-0.392126    26    12 
-0.110696    26    13 
+0.972827    26    14 
-0.378041    26    15 
-0.111805    26    16 
+0.999808    26    17 
-0.382932    26    18 
-0.112927    26    19 
+0.904852    26    20 
-0.397396    26    21 
-0.110696    26    22 
+0.970444    26    23 
-0.383809    26    24 
-0.111723    26    25 
+0.038300    27     1 
-0.713127    27     2 
+0.989587    27     3 
+0.034167    27     4 
-0.560275    27     5 
+0.988976    27     6 
+0.037825    27     7 
-0.365365    27     8 
+0.997808    27     9 
+0.037686    27    10 
-0.725079    27    11 
+0.991585    27    12 
+0.034010    27    13 
-0.574913    27    14 
+0.991523    27    15 
+0.037268    27    16 
-0.379291    27    17 
+0.999650    27    18 
+0.037383    27    19 
-0.732312    27    20 
+0.992025    27    21 
+0.033973    27    22 
-0.584186    27    23 
+0.992320    27    24 
+0.036998    27    25 
-0.388414    27    26 
+0.999989    28     1 
-0.098205    28     2 
+0.034046    28     3 
+0.999443    28     4 
-0.097169    28     5 
+0.013478    28     6 
+0.999371    28     7 
-0.114595    28     8 
+0.038387    28     9 
+0.999494    28    10 
-0.096435    28    11 
+0.034202    28    12 
+0.999186    28    13 
-0.095637    28    14 
+0.014412    28    15 
+0.999073    28    16 
-0.113372    28    17 
+0.038389    28    18 
+0.998777    28    19 
-0.095104    28    20 
+0.034296    28    21 
+0.998586    28    22 
-0.094467    28    23 
+0.015032    28    24 
+0.998455    28    25 
-0.112368    28    26 
+0.038379    28    27 
-0.093100    29     1 
+0.997880    29     2 
-0.738357    29     3 
-0.089284    29     4 
+0.969736    29     5 
-0.725215    29     6 
-0.091862    29     7 
+0.892633    29     8 
-0.724287    29     9 
-0.093194    29    10 
+0.997641    29    11 
-0.743163    29    12 
-0.089809    29    13 
+0.973022    29    14 
-0.730892    29    15 
-0.092103    29    16 
+0.898779    29    17 
-0.729670    29    18 
-0.093130    29    19 
+0.996730    29    20 
-0.745610    29    21 
-0.089995    29    22 
+0.974558    29    23 
-0.733920    29    24 
-0.092123    29    25 
+0.902450    29    26 
-0.732524    29    27 
-0.092558    29    28 
+0.034087    30     1 
-0.715710    30     2 
+0.998595    30     3 
+0.030098    30     4 
-0.560336    30     5 
+0.995769    30     6 
+0.033807    30     7 
-0.357959    30     8 
+0.991585    30     9 
+0.033874    30    10 
-0.725848    30    11 
+0.997576    30    12 
+0.030324    30    13 
-0.573674    30    14 
+0.995392    30    15 
+0.033629    30    16 
-0.371229    30    17 
+0.991017    30    18 
+0.033787    30    19 
-0.731836    30    20 
+0.996004    30    21 
+0.030494    30    22 
-0.582041    30    23 
+0.994237    30    24 
+0.033562    30    25 
-0.379889    30    26 
+0.989762    30    27 
+0.034179    30    28 
-0.736444    30    29 
+0.999419    31     1 
-0.094871    31     2 
+0.029847    31     3 
+0.999995    31     4 
-0.093760    31     5 
+0.008680    31     6 
+0.999684    31     7 
-0.112363    31     8 
+0.033939    31     9 
+0.998779    31    10 
-0.093104    31    11 
+0.030069    31    12 
+0.999472    31    13 
-0.092218    31    14 
+0.009699    31    15 
+0.999145    31    16 
-0.111104    31    17 
+0.034015    31    18 
+0.997981    31    19 
-0.091773    31    20 
+0.030207    31    21 
+0.998719    31    22 
-0.091039    31    23 
+0.010377    31    24 
+0.998390    31    25 
-0.110072    31    26 
+0.034053    31    27 
+0.999446    31    28 
-0.088963    31    29 
+0.029938    31    30 
-0.100306    32     1 
+0.979800    32     2 
-0.578337    32     3 
-0.096841    32     4 
+0.999196    32     5 
-0.567052    32     6 
-0.098961    32     7 
+0.967580    32     8 
-0.564789    32     9 
-0.100648    32    10 
+0.976376    32    11 
-0.584568    32    12 
-0.097577    32    13 
+0.998889    32    14 
-0.573996    32    15 
-0.099463    32    16 
+0.970776    32    17 
-0.571528    32    18 
-0.100692    32    19 
+0.973414    32    20 
-0.588086    32    21 
-0.097849    32    22 
+0.998039    32    23 
-0.577993    32    24 
-0.099598    32    25 
+0.972431    32    26 
-0.575405    32    27 
-0.099690    32    28 
+0.974195    32    29 
-0.575137    32    30 
-0.096511    32    31 
+0.017722    33     1 
-0.708105    33     2 
+0.995816    33     3 
+0.013462    33     4 
-0.556357    33     5 
+0.999605    33     6 
+0.017163    33     7 
-0.350659    33     8 
+0.991777    33     9 
+0.017354    33    10 
-0.718284    33    11 
+0.994752    33    12 
+0.013561    33    13 
-0.569613    33    14 
+0.998938    33    15 
+0.016859    33    16 
-0.363872    33    17 
+0.991054    33    18 
+0.017191    33    19 
-0.724292    33    20 
+0.993145    33    21 
+0.013670    33    22 
-0.577914    33    23 
+0.997582    33    24 
+0.016732    33    25 
-0.372485    33    26 
+0.989691    33    27 
+0.017866    33    28 
-0.728489    33    29 
+0.996476    33    30 
+0.013282    33    31 
-0.570594    33    32 
+0.999357    34     1 
-0.097939    34     2 
+0.033578    34     3 
+0.999667    34     4 
-0.096281    34     5 
+0.012377    34     6 
+0.999992    34     7 
-0.113985    34     8 
+0.037550    34     9 
+0.998788    34    10 
-0.096245    34    11 
+0.033848    34    12 
+0.999244    34    13 
-0.094819    34    14 
+0.013447    34    15 
+0.999485    34    16 
-0.112802    34    17 
+0.037678    34    18 
+0.998031    34    19 
-0.094962    34    20 
+0.034016    34    21 
+0.998549    34    22 
-0.093695    34    23 
+0.014157    34    24 
+0.998746    34    25 
-0.111823    34    26 
+0.037750    34    27 
+0.999365    34    28 
-0.092008    34    29 
+0.033752    34    30 
+0.999682    34    31 
-0.099095    34    32 
+0.017058    34    33 
-0.112560    35     1 
+0.904265    35     2 
-0.359716    35     3 
-0.109762    35     4 
+0.970534    35     5 
-0.345249    35     6 
-0.111098    35     7 
+0.999569    35     8 
-0.350856    35     9 
-0.112812    35    10 
+0.897269    35    11 
-0.367222    35    12 
-0.110338    35    13 
+0.966177    35    14 
-0.353467    35    15 
-0.111523    35    16 
+0.999140    35    17 
-0.358641    35    18 
-0.112776    35    19 
+0.892079    35    20 
-0.371780    35    21 
-0.110489    35    22 
+0.962712    35    23 
-0.358506    35    24 
-0.111587    35    25 
+0.998380    35    26 
-0.363401    35    27 
-0.111767    35    28 
+0.891854    35    29 
-0.356313    35    30 
-0.109460    35    31 
+0.967105    35    32 
-0.349036    35    33 
-0.111305    35    34 
+0.038983    36     1 
-0.706485    36     2 
+0.991377    36     3 
+0.034453    36     4 
-0.552378    36     5 
+0.992070    36     6 
+0.038172    36     7 
-0.354926    36     8 
+0.999283    36     9 
+0.038174    36    10 
-0.716626    36    11 
+0.990740    36    12 
+0.034145    36    13 
-0.565548    36    14 
+0.991941    36    15 
+0.037458    36    16 
-0.367838    36    17 
+0.998542    36    18 
+0.037762    36    19 
-0.722636    36    20 
+0.989428    36    21 
+0.034024    36    22 
-0.573820    36    23 
+0.990955    36    24 
+0.037100    36    25 
-0.376267    36    26 
+0.997171    36    27 
+0.039068    36    28 
-0.726670    36    29 
+0.992115    36    30 
+0.034341    36    31 
-0.567451    36    32 
+0.992472    36    33 
+0.038108    36    34 
-0.353554    36    35 
+0.999486    37     1 
-0.098308    37     2 
+0.033854    37     3 
+0.998799    37     4 
-0.097536    37     5 
+0.013046    37     6 
+0.998790    37     7 
-0.114842    37     8 
+0.037556    37     9 
+0.999992    37    10 
-0.096498    37    11 
+0.034110    37    12 
+0.999557    37    13 
-0.095925    37    14 
+0.014088    37    15 
+0.999500    37    16 
-0.113510    37    17 
+0.037680    37    18 
+0.999836    37    19 
-0.095147    37    20 
+0.034276    37    21 
+0.999528    37    22 
-0.094707    37    23 
+0.014786    37    24 
+0.999449    37    25 
-0.112435    37    26 
+0.037756    37    27 
+0.999500    37    28 
-0.092711    37    29 
+0.033956    37    30 
+0.998799    37    31 
-0.100099    37    32 
+0.017482    37    33 
+0.998792    37    34 
-0.112105    37    35 
+0.038250    37    36 
-0.091387    38     1 
+0.996875    38     2 
-0.748003    38     3 
-0.087614    38     4 
+0.965801    38     5 
-0.734754    38     6 
-0.090260    38     7 
+0.885549    38     8 
-0.733852    38     9 
-0.091444    38    10 
+0.997984    38    11 
-0.753934    38    12 
-0.088098    38    13 
+0.970305    38    14 
-0.741562    38    15 
-0.090452    38    16 
+0.892654    38    17 
-0.740347    38    18 
-0.091363    38    19 
+0.997972    38    20 
-0.757120    38    21 
-0.088265    38    22 
+0.972661    38    23 
-0.745334    38    24 
-0.090448    38    25 
+0.896981    38    26 
-0.743933    38    27 
-0.090869    38    28 
+0.999318    38    29 
-0.745952    38    30 
-0.087286    38    31 
+0.970482    38    32 
-0.738052    38    33 
-0.090404    38    34 
+0.884713    38    35 
-0.736210    38    36 
-0.090982    38    37 
+0.034246    39     1 
-0.721160    39     2 
+0.998091    39     3 
+0.030331    39     4 
-0.566880    39     5 
+0.994813    39     6 
+0.034085    39     7 
-0.365761    39     8 
+0.991167    39     9 
+0.034134    39    10 
-0.732398    39    11 
+0.998698    39    12 
+0.030651    39    13 
-0.581109    39    14 
+0.996076    39    15 
+0.033995    39    16 
-0.379654    39    17 
+0.992197    39    18 
+0.034104    39    19 
-0.739127    39    20 
+0.998205    39    21 
+0.030872    39    22 
-0.590080    39    23 
+0.996010    39    24 
+0.033977    39    25 
-0.388740    39    26 
+0.992004    39    27 
+0.034340    39    28 
-0.741509    39    29 
+0.999181    39    30 
+0.030165    39    31 
-0.581635    39    32 
+0.995639    39    33 
+0.034026    39    34 
-0.364040    39    35 
+0.991701    39    36 
+0.034217    39    37 
-0.752150    39    38 
+0.999163    40     1 
-0.095355    40     2 
+0.030119    40     3 
+0.999478    40     4 
-0.094516    40     5 
+0.008773    40     6 
+0.999255    40     7 
-0.112874    40     8 
+0.033600    40     9 
+0.999538    40    10 
-0.093548    40    11 
+0.030434    40    12 
+0.999996    40    13 
-0.092896    40    14 
+0.009891    40    15 
+0.999749    40    16 
-0.111509    40    17 
+0.033789    40    18 
+0.999310    40    19 
-0.092196    40    20 
+0.030637    40    21 
+0.999830    40    22 
-0.091669    40    23 
+0.010640    40    24 
+0.999575    40    25 
-0.110409    40    26 
+0.033908    40    27 
+0.999191    40    28 
-0.089523    40    29 
+0.030182    40    30 
+0.999479    40    31 
-0.097283    40    32 
+0.013400    40    33 
+0.999259    40    34 
-0.110069    40    35 
+0.034045    40    36 
+0.999560    40    37 
-0.087806    40    38 
+0.030503    40    39 
-0.098704    41     1 
+0.982353    41     2 
-0.591549    41     3 
-0.095256    41     4 
+0.998371    41     5 
-0.580095    41     6 
-0.097444    41     7 
+0.963006    41     8 
-0.577767    41     9 
-0.098966    41    10 
+0.980157    41    11 
-0.598683    41    12 
-0.095911    41    13 
+0.999220    41    14 
-0.587953    41    15 
-0.097856    41    16 
+0.967155    41    17 
-0.585406    41    18 
-0.098969    41    19 
+0.978010    41    20 
-0.602787    41    21 
-0.096140    41    22 
+0.999145    41    23 
-0.592545    41    24 
-0.097944    41    25 
+0.969460    41    26 
-0.589870    41    27 
-0.098108    41    28 
+0.977200    41    29 
-0.588271    41    30 
-0.094916    41    31 
+0.999415    41    32 
-0.583657    41    33 
-0.097580    41    34 
+0.962492    41    35 
-0.580418    41    36 
-0.098436    41    37 
+0.974722    41    38 
-0.595678    41    39 
-0.095608    41    40 
+0.018491    42     1 
-0.713922    42     2 
+0.995563    42     3 
+0.014314    42     4 
-0.563109    42     5 
+0.998656    42     6 
+0.018061    42     7 
-0.358758    42     8 
+0.991498    42     9 
+0.018230    42    10 
-0.725199    42    11 
+0.996121    42    12 
+0.014510    42    13 
-0.577258    42    14 
+0.999634    42    15 
+0.017848    42    16 
-0.372596    42    17 
+0.992374    42    18 
+0.018126    42    19 
-0.731945    42    20 
+0.995590    42    21 
+0.014674    42    22 
-0.586165    42    23 
+0.999370    42    24 
+0.017773    42    25 
-0.381636    42    26 
+0.992073    42    27 
+0.018635    42    28 
-0.733939    42    29 
+0.995936    42    30 
+0.014129    42    31 
-0.577323    42    32 
+0.999181    42    33 
+0.017953    42    34 
-0.357059    42    35 
+0.992191    42    36 
+0.018358    42    37 
-0.744631    42    38 
+0.996732    42    39 
+0.014345    42    40 
-0.591296    42    41 
+0.999050    43     1 
-0.098083    43     2 
+0.033442    43     3 
+0.999127    43     4 
-0.096757    43     5 
+0.012067    43     6 
+0.999472    43     7 
-0.114313    43     8 
+0.036816    43     9 
+0.999489    43    10 
-0.096341    43    11 
+0.033799    43    12 
+0.999736    43    13 
-0.095209    43    14 
+0.013231    43    15 
+0.999994    43    16 
-0.113016    43    17 
+0.037052    43    18 
+0.999297    43    19 
-0.095032    43    20 
+0.034030    43    21 
+0.999621    43    22 
-0.094030    43    23 
+0.014008    43    24 
+0.999835    43    25 
-0.111963    43    26 
+0.037200    43    27 
+0.999062    43    28 
-0.092232    43    29 
+0.033580    43    30 
+0.999137    43    31 
-0.099581    43    32 
+0.016765    43    33 
+0.999485    43    34 
-0.111708    43    35 
+0.037400    43    36 
+0.999496    43    37 
-0.090580    43    38 
+0.033942    43    39 
+0.999747    43    40 
-0.097977    43    41 
+0.017752    43    42 
-0.111381    44     1 
+0.910046    44     2 
-0.373092    44     3 
-0.108576    44     4 
+0.973580    44     5 
-0.358501    44     6 
-0.109967    44     7 
+0.999169    44     8 
-0.363802    44     9 
-0.111517    44    10 
+0.904017    44    11 
-0.381222    44    12 
-0.109038    44    13 
+0.970175    44    14 
-0.367353    44    15 
-0.110272    44    16 
+0.999579    44    17 
-0.372219    44    18 
-0.111419    44    19 
+0.899464    44    20 
-0.386180    44    21 
-0.109126    44    22 
+0.967345    44    23 
-0.372799    44    24 
-0.110270    44    25 
+0.999388    44    26 
-0.377387    44    27 
-0.110604    44    28 
+0.898038    44    29 
-0.369640    44    30 
-0.108263    44    31 
+0.970328    44    32 
-0.362306    44    33 
-0.110181    44    34 
+0.999576    44    35 
-0.366511    44    36 
-0.110825    44    37 
+0.891865    44    38 
-0.377995    44    39 
-0.108759    44    40 
+0.966677    44    41 
-0.370959    44    42 
-0.110462    44    43 
+0.038957    45     1 
-0.712165    45     2 
+0.991044    45     3 
+0.034521    45     4 
-0.559114    45     5 
+0.991158    45     6 
+0.038283    45     7 
-0.362748    45     8 
+0.998482    45     9 
+0.038270    45    10 
-0.723398    45    11 
+0.992006    45    12 
+0.034325    45    13 
-0.573173    45    14 
+0.992647    45    15 
+0.037676    45    16 
-0.376291    45    17 
+0.999335    45    18 
+0.037927    45    19 
-0.730142    45    20 
+0.991756    45    21 
+0.034267    45    22 
-0.582048    45    23 
+0.992735    45    24 
+0.037378    45    25 
-0.385150    45    26 
+0.999022    45    27 
+0.039044    45    28 
-0.731987    45    29 
+0.991493    45    30 
+0.034401    45    31 
-0.574130    45    32 
+0.991688    45    33 
+0.038215    45    34 
-0.361292    45    35 
+0.999197    45    36 
+0.038348    45    37 
-0.742649    45    38 
+0.992690    45    39 
+0.034218    45    40 
-0.588004    45    41 
+0.993019    45    42 
+0.037615    45    43 
-0.374886    45    44 
+0.998764    46     1 
-0.098247    46     2 
+0.033777    46     3 
+0.997999    46     4 
-0.097594    46     5 
+0.012848    46     6 
+0.998025    46     7 
-0.114805    46     8 
+0.037131    46     9 
+0.999831    46    10 
-0.096419    46    11 
+0.034090    46    12 
+0.999326    46    13 
-0.095942    46    14 
+0.013951    46    15 
+0.999301    46    16 
-0.113413    46    17 
+0.037323    46    18 
+0.999993    46    19 
-0.095058    46    20 
+0.034295    46    21 
+0.999618    46    22 
-0.094698    46    23 
+0.014692    46    24 
+0.999569    46    25 
-0.112300    46    26 
+0.037447    46    27 
+0.998780    46    28 
-0.092681    46    29 
+0.033862    46    30 
+0.997997    46    31 
-0.100181    46    32 
+0.017310    46    33 
+0.998031    46    34 
-0.112119    46    35 
+0.037833    46    36 
+0.999842    46    37 
-0.090934    46    38 
+0.034181    46    39 
+0.999328    46    40 
-0.098475    46    41 
+0.018245    46    42 
+0.999301    46    43 
-0.110776    46    44 
+0.037999    46    45 
-0.090107    47     1 
+0.995464    47     2 
-0.753634    47     3 
-0.086361    47     4 
+0.962512    47     5 
-0.740304    47     6 
-0.089050    47     7 
+0.880312    47     8 
-0.739452    47     9 
-0.090145    47    10 
+0.997469    47    11 
-0.760321    47    12 
-0.086822    47    13 
+0.967821    47    14 
-0.747874    47    15 
-0.089215    47    16 
+0.888046    47    17 
-0.746695    47    18 
-0.090057    47    19 
+0.998057    47    20 
-0.764004    47    21 
-0.086979    47    22 
+0.970723    47    23 
-0.752147    47    24 
-0.089199    47    25 
+0.892805    47    26 
-0.750773    47    27 
-0.089604    47    28 
+0.998108    47    29 
-0.751490    47    30 
-0.086028    47    31 
+0.967334    47    32 
-0.743620    47    33 
-0.089194    47    34 
+0.879442    47    35 
-0.741789    47    36 
-0.089697    47    37 
+0.999697    47    38 
-0.758450    47    39 
-0.086526    47    40 
+0.972391    47    41 
-0.750958    47    42 
-0.089343    47    43 
+0.887229    47    44 
-0.748983    47    45 
-0.089640    47    46 
+0.034342    48     1 
-0.724052    48     2 
+0.996855    48     3 
+0.030474    48     4 
-0.570615    48     5 
+0.993269    48     6 
+0.034257    48     7 
-0.370512    48     8 
+0.989994    48     9 
+0.034301    48    10 
-0.736012    48    11 
+0.998541    48    12 
+0.030861    48    13 
-0.585422    48    14 
+0.995619    48    15 
+0.034230    48    16 
-0.384805    48    17 
+0.992085    48    18 
+0.034312    48    19 
-0.743228    48    20 
+0.998766    48    21 
+0.031120    48    22 
-0.594788    48    23 
+0.996278    48    24 
+0.034248    48    25 
-0.394166    48    26 
+0.992598    48    27 
+0.034437    48    28 
-0.744124    48    29 
+0.997732    48    30 
+0.030305    48    31 
-0.585329    48    32 
+0.994172    48    33 
+0.034195    48    34 
-0.368744    48    35 
+0.990527    48    36 
+0.034386    48    37 
-0.755509    48    38 
+0.999638    48    39 
+0.030711    48    40 
-0.599963    48    41 
+0.996350    48    42 
+0.034175    48    43 
-0.383103    48    44 
+0.992586    48    45 
+0.034390    48    46 
-0.762310    48    47 
+0.998563    49     1 
-0.095514    49     2 
+0.030311    49     3 
+0.998727    49     4 
-0.094799    49     5 
+0.008882    49     6 
+0.998555    49     7 
-0.112988    49     8 
+0.033461    49     9 
+0.999509    49    10 
-0.093688    49    11 
+0.030678    49    12 
+0.999832    49    13 
-0.093138    49    14 
+0.010055    49    15 
+0.999630    49    16 
-0.111566    49    17 
+0.033714    49    18 
+0.999602    49    19 
-0.092327    49    20 
+0.030920    49    21 
+0.999997    49    22 
-0.091886    49    23 
+0.010843    49    24 
+0.999783    49    25 
-0.110430    49    26 
+0.033878    49    27 
+0.998592    49    28 
-0.089730    49    29 
+0.030361    49    30 
+0.998727    49    31 
-0.097576    49    32 
+0.013521    49    33 
+0.998564    49    34 
-0.110240    49    35 
+0.033932    49    36 
+0.999531    49    37 
-0.087993    49    38 
+0.030735    49    39 
+0.999835    49    40 
-0.095859    49    41 
+0.014520    49    42 
+0.999632    49    43 
-0.108867    49    44 
+0.034168    49    45 
+0.999620    49    46 
-0.086704    49    47 
+0.030981    49    48 
-0.097484    50     1 
+0.983387    50     2 
-0.599804    50     3 
-0.094044    50     4 
+0.997168    50     5 
-0.588226    50     6 
-0.096276    50     7 
+0.959386    50     8 
-0.585888    50     9 
-0.097697    50    10 
+0.982017    50    11 
-0.607550    50    12 
-0.094648    50    13 
+0.998790    50    14 
-0.596705    50    15 
-0.096633    50    16 
+0.964171    50    17 
-0.594137    50    18 
-0.097674    50    19 
+0.980420    50    20 
-0.612054    50    21 
-0.094852    50    22 
+0.999237    50    23 
-0.601701    50    24 
-0.096693    50    25 
+0.966910    50    26 
-0.598999    50    27 
-0.096901    50    28 
+0.978531    50    29 
-0.596475    50    30 
-0.093698    50    31 
+0.998368    50    32 
-0.591803    50    33 
-0.096415    50    34 
+0.958850    50    35 
-0.588528    50    36 
-0.097178    50    37 
+0.976886    50    38 
-0.604499    50    39 
-0.094340    50    40 
+0.999736    50    41 
-0.600060    50    42 
-0.096757    50    43 
+0.963675    50    44 
-0.596729    50    45 
-0.097192    50    46 
+0.975107    50    47 
-0.609186    50    48 
-0.094566    50    49 
+0.019000    51     1 
-0.717068    51     2 
+0.994499    51     3 
+0.014878    51     4 
-0.566990    51     5 
+0.997120    51     6 
+0.018653    51     7 
-0.363715    51     8 
+0.990423    51     9 
+0.018814    51    10 
-0.729064    51    11 
+0.996135    51    12 
+0.015144    51    13 
-0.581719    51    14 
+0.999189    51    15 
+0.018507    51    16 
-0.377955    51    17 
+0.992361    51    18 
+0.018753    51    19 
-0.736296    51    20 
+0.996320    51    21 
+0.015346    51    22 
-0.591022    51    23 
+0.999653    51    24 
+0.018470    51    25 
-0.387271    51    26 
+0.992766    51    27 
+0.019144    51    28 
-0.736820    51    29 
+0.994679    51    30 
+0.014690    51    31 
-0.581177    51    32 
+0.997730    51    33 
+0.018544    51    34 
-0.361968    51    35 
+0.991111    51    36 
+0.018942    51    37 
-0.748253    51    38 
+0.996560    51    39 
+0.014976    51    40 
-0.595744    51    41 
+0.999638    51    42 
+0.018410    51    43 
-0.376274    51    44 
+0.993010    51    45 
+0.018872    51    46 
-0.755080    51    47 
+0.996900    51    48 
+0.015191    51    49 
-0.604911    51    50 
+0.998427    52     1 
-0.098044    52     2 
+0.033396    52     3 
+0.998371    52     4 
-0.096877    52     5 
+0.011940    52     6 
+0.998726    52     7 
-0.114321    52     8 
+0.036447    52     9 
+0.999433    52    10 
-0.096279    52    11 
+0.033803    52    12 
+0.999560    52    13 
-0.095283    52    14 
+0.013156    52    15 
+0.999828    52    16 
-0.112963    52    17 
+0.036743    52    18 
+0.999560    52    19 
-0.094958    52    20 
+0.034069    52    21 
+0.999772    52    22 
-0.094077    52    23 
+0.013971    52    24 
+0.999995    52    25 
-0.111869    52    26 
+0.036934    52    27 
+0.998441    52    28 
-0.092243    52    29 
+0.033516    52    30 
+0.998378    52    31 
-0.099707    52    32 
+0.016645    52    33 
+0.998743    52    34 
-0.111758    52    35 
+0.037046    52    36 
+0.999441    52    37 
-0.090567    52    38 
+0.033928    52    39 
+0.999569    52    40 
-0.098056    52    41 
+0.017684    52    42 
+0.999837    52    43 
-0.110445    52    44 
+0.037321    52    45 
+0.999565    52    46 
-0.089318    52    47 
+0.034197    52    48 
+0.999782    52    49 
-0.096808    52    50 
+0.018379    52    51 
-0.110410    53     1 
+0.913457    53     2 
-0.381819    53     3 
-0.107598    53     4 
+0.975123    53     5 
-0.367137    53     6 
-0.109025    53     7 
+0.998412    53     8 
-0.372255    53     9 
-0.110471    53    10 
+0.908089    53    11 
-0.390375    53    12 
-0.107984    53    13 
+0.972367    53    14 
-0.376422    53    15 
-0.109251    53    16 
+0.999391    53    17 
-0.381103    53    18 
-0.110331    53    19 
+0.903972    53    20 
-0.395607    53    21 
-0.108032    53    22 
+0.969971    53    23 
-0.382148    53    24 
-0.109206    53    25 
+0.999587    53    26 
-0.386549    53    27 
-0.109644    53    28 
+0.901725    53    29 
-0.378337    53    30 
-0.107277    53    31 
+0.971990    53    32 
-0.370955    53    33 
-0.109244    53    34 
+0.998807    53    35 
-0.374969    53    36 
-0.109788    53    37 
+0.896213    53    38 
-0.387122    53    39 
-0.107698    53    40 
+0.968994    53    41 
-0.380040    53    42 
-0.109445    53    43 
+0.999805    53    44 
-0.383778    53    45 
-0.109697    53    46 
+0.892013    53    47 
-0.392506    53    48 
-0.107767    53    49 
+0.966431    53    50 
-0.385633    53    51 
-0.109386    53    52 
+0.038927    54     1 
-0.715227    54     2 
+0.989939    54     3 
+0.034552    54     4 
-0.562991    54     5 
+0.989659    54     6 
+0.038343    54     7 
-0.367523    54     8 
+0.997067    54     9 
+0.038327    54    10 
-0.727176    54    11 
+0.991964    54    12 
+0.034436    54    13 
-0.577628    54    14 
+0.992222    54    15 
+0.037812    54    16 
-0.381472    54    17 
+0.998977    54    18 
+0.038033    54    19 
-0.734403    54    20 
+0.992419    54    21 
+0.034423    54    22 
-0.586896    54    23 
+0.993026    54    24 
+0.037557    54    25 
-0.390609    54    26 
+0.999368    54    27 
+0.039015    54    28 
-0.734787    54    29 
+0.990194    54    30 
+0.034429    54    31 
-0.577958    54    32 
+0.990275    54    33 
+0.038272    54    34 
-0.366013    54    35 
+0.997775    54    36 
+0.038406    54    37 
-0.746186    54    38 
+0.992461    54    39 
+0.034326    54    40 
-0.592423    54    41 
+0.992676    54    42 
+0.037749    54    43 
-0.380016    54    44 
+0.999645    54    45 
+0.038106    54    46 
-0.753017    54    47 
+0.993068    54    48 
+0.034321    54    49 
-0.601548    54    50 
+0.993379    54    51 
+0.037498    54    52 
-0.389188    54    53 


==> para_fB.dat <==
omega_alpha sigma^2   alpha  [HYP  L/a obs       ] 
-0.181899   0.004642   1     [HYP1 16  lnZA_stat ] 
+0.179961   0.028334   2     [HYP1 16  lnZA_first] 
-0.165543   0.068867   3     [HYP1 16  cA^(1)    ] 
+0.549997   0.009032   4     [HYP1 16  omega_kin ] 
+0.757885   0.054622   5     [HYP1 16  omega_spin] 
-0.171359   0.004429   6     [HYP1 12  lnZA_stat ] 
+0.156012   0.024049   7     [HYP1 12  lnZA_first] 
-0.062309   0.053227   8     [HYP1 12  cA^(1)    ] 
+0.436968   0.007150   9     [HYP1 12  omega_kin ] 
+0.593530   0.042742  10     [HYP1 12  omega_spin] 
-0.140551   0.004302  11     [HYP1  8  lnZA_stat ] 
+0.121266   0.019988  12     [HYP1  8  lnZA_first] 
+0.027845   0.037447  13     [HYP1  8  cA^(1)    ] 
+0.327953   0.005457  14     [HYP1  8  omega_kin ] 
+0.425431   0.030154  15     [HYP1  8  omega_spin] 
-0.118434   0.004642  16     [HYP2 16  lnZA_stat ] 
+0.067673   0.027442  17     [HYP2 16  lnZA_first] 
-0.608501   0.067569  18     [HYP2 16  cA^(1)    ] 
+0.553185   0.009091  19     [HYP2 16  omega_kin ] 
+0.867028   0.062379  20     [HYP2 16  omega_spin] 
-0.100715   0.004404  21     [HYP2 12  lnZA_stat ] 
+0.057726   0.023715  22     [HYP2 12  lnZA_first] 
-0.456832   0.051605  23     [HYP2 12  cA^(1)    ] 
+0.439359   0.007205  24     [HYP2 12  omega_kin ] 
+0.712659   0.051342  25     [HYP2 12  omega_spin] 
-0.061197   0.004299  26     [HYP2  8  lnZA_stat ] 
+0.038499   0.019902  27     [HYP2  8  lnZA_first] 
-0.283260   0.035605  28     [HYP2  8  cA^(1)    ] 
+0.330288   0.005466  29     [HYP2  8  omega_kin ] 
+0.548738   0.039180  30     [HYP2  8  omega_spin] 



==> para_fB_castat=0.dat <==
omega_alpha sigma^2   alpha  [HYP  L/a obs       ] 
-0.182510   0.006975   1     [HYP1 16  lnZA_stat ] 
+0.179961   0.028334   2     [HYP1 16  lnZA_first] 
-0.165543   0.068867   3     [HYP1 16  cA^(1)    ] 
+0.549997   0.009032   4     [HYP1 16  omega_kin ] 
+0.757885   0.054622   5     [HYP1 16  omega_spin] 
-0.171901   0.006694   6     [HYP1 12  lnZA_stat ] 
+0.156012   0.024049   7     [HYP1 12  lnZA_first] 
-0.062309   0.053227   8     [HYP1 12  cA^(1)    ] 
+0.436968   0.007150   9     [HYP1 12  omega_kin ] 
+0.593530   0.042742  10     [HYP1 12  omega_spin] 
-0.141001   0.006645  11     [HYP1  8  lnZA_stat ] 
+0.121266   0.019988  12     [HYP1  8  lnZA_first] 
+0.027845   0.037447  13     [HYP1  8  cA^(1)    ] 
+0.327953   0.005457  14     [HYP1  8  omega_kin ] 
+0.425431   0.030154  15     [HYP1  8  omega_spin] 
-0.110340   0.006967  16     [HYP2 16  lnZA_stat ] 
+0.067673   0.027442  17     [HYP2 16  lnZA_first] 
-0.608501   0.067569  18     [HYP2 16  cA^(1)    ] 
+0.553185   0.009091  19     [HYP2 16  omega_kin ] 
+0.867028   0.062379  20     [HYP2 16  omega_spin] 
-0.091604   0.006684  21     [HYP2 12  lnZA_stat ] 
+0.057726   0.023715  22     [HYP2 12  lnZA_first] 
-0.456832   0.051605  23     [HYP2 12  cA^(1)    ] 
+0.439359   0.007205  24     [HYP2 12  omega_kin ] 
+0.712659   0.051342  25     [HYP2 12  omega_spin] 
-0.050788   0.006648  26     [HYP2  8  lnZA_stat ] 
+0.038499   0.019902  27     [HYP2  8  lnZA_first] 
-0.283260   0.035605  28     [HYP2  8  cA^(1)    ] 
+0.330288   0.005466  29     [HYP2  8  omega_kin ] 
+0.548738   0.039180  30     [HYP2  8  omega_spin] 



==> para_mb.dat <==
omega_alpha sigma^2   alpha  [HYP  z    L/a obs          ] 
+0.817889   0.011393   1     [HYP1 10.4 16  a*mbare_stat ] 
-0.360714   0.006251   2     [HYP1 10.4 16  a*mbare_first] 
+0.630073   0.007532   3     [HYP1 10.4 16  omegakin/a   ] 
+1.129377   0.015213   4     [HYP1 10.4 12  a*mbare_stat ] 
-0.302735   0.006895   5     [HYP1 10.4 12  a*mbare_first] 
+0.500588   0.006000   6     [HYP1 10.4 12  omegakin/a   ] 
+1.761860   0.022808   7     [HYP1 10.4  8  a*mbare_stat ] 
-0.245061   0.009183   8     [HYP1 10.4  8  a*mbare_first] 
+0.375701   0.004562   9     [HYP1 10.4  8  omegakin/a   ] 
+0.948907   0.012788  10     [HYP1 12.1 16  a*mbare_stat ] 
-0.322110   0.005726  11     [HYP1 12.1 16  a*mbare_first] 
+0.561991   0.006979  12     [HYP1 12.1 16  omegakin/a   ] 
+1.304068   0.017070  13     [HYP1 12.1 12  a*mbare_stat ] 
-0.270521   0.006268  14     [HYP1 12.1 12  a*mbare_first] 
+0.446497   0.005556  15     [HYP1 12.1 12  omegakin/a   ] 
+2.023895   0.025594  16     [HYP1 12.1  8  a*mbare_stat ] 
-0.219331   0.008277  17     [HYP1 12.1  8  a*mbare_first] 
+0.335105   0.004224  18     [HYP1 12.1  8  omegakin/a   ] 
+1.040483   0.013772  19     [HYP1 13.3 16  a*mbare_stat ] 
-0.299685   0.005427  20     [HYP1 13.3 16  a*mbare_first] 
+0.522535   0.006665  21     [HYP1 13.3 16  omegakin/a   ] 
+1.426169   0.018381  22     [HYP1 13.3 12  a*mbare_stat ] 
-0.251781   0.005911  23     [HYP1 13.3 12  a*mbare_first] 
+0.415150   0.005304  24     [HYP1 13.3 12  omegakin/a   ] 
+2.207047   0.027561  25     [HYP1 13.3  8  a*mbare_stat ] 
-0.204313   0.007760  26     [HYP1 13.3  8  a*mbare_first] 
+0.311578   0.004032  27     [HYP1 13.3  8  omegakin/a   ] 
+0.843896   0.011389  28     [HYP2 10.4 16  a*mbare_stat ] 
-0.375413   0.006347  29     [HYP2 10.4 16  a*mbare_first] 
+0.633725   0.007575  30     [HYP2 10.4 16  omegakin/a   ] 
+1.157467   0.015210  31     [HYP2 10.4 12  a*mbare_stat ] 
-0.312612   0.006961  32     [HYP2 10.4 12  a*mbare_first] 
+0.503327   0.006037  33     [HYP2 10.4 12  omegakin/a   ] 
+1.791358   0.022803  34     [HYP2 10.4  8  a*mbare_stat ] 
-0.245208   0.009218  35     [HYP2 10.4  8  a*mbare_first] 
+0.378375   0.004556  36     [HYP2 10.4  8  omegakin/a   ] 
+0.974913   0.012784  37     [HYP2 12.1 16  a*mbare_stat ] 
-0.335225   0.005819  38     [HYP2 12.1 16  a*mbare_first] 
+0.565248   0.007017  39     [HYP2 12.1 16  omegakin/a   ] 
+1.332157   0.017066  40     [HYP2 12.1 12  a*mbare_stat ] 
-0.279339   0.006332  41     [HYP2 12.1 12  a*mbare_first] 
+0.448940   0.005591  42     [HYP2 12.1 12  omegakin/a   ] 
+2.053394   0.025590  43     [HYP2 12.1  8  a*mbare_stat ] 
-0.219484   0.008309  44     [HYP2 12.1  8  a*mbare_first] 
+0.337490   0.004220  45     [HYP2 12.1  8  omegakin/a   ] 
+1.066489   0.013768  46     [HYP2 13.3 16  a*mbare_stat ] 
-0.311881   0.005519  47     [HYP2 13.3 16  a*mbare_first] 
+0.525563   0.006700  48     [HYP2 13.3 16  omegakin/a   ] 
+1.454258   0.018377  49     [HYP2 13.3 12  a*mbare_stat ] 
-0.259984   0.005974  50     [HYP2 13.3 12  a*mbare_first] 
+0.417421   0.005338  51     [HYP2 13.3 12  omegakin/a   ] 
+2.236546   0.027556  52     [HYP2 13.3  8  a*mbare_stat ] 
-0.204466   0.007790  53     [HYP2 13.3  8  a*mbare_first] 
+0.313796   0.004029  54     [HYP2 13.3  8  omegakin/a   ] 


==> para_mb_castat=0.dat <==
omega_alpha sigma^2   alpha  [HYP  z    L/a obs          ] 
+0.817970   0.011393   1     [HYP1 10.4 16  a*mbare_stat ] 
-0.360714   0.006251   2     [HYP1 10.4 16  a*mbare_first] 
+0.630073   0.007532   3     [HYP1 10.4 16  omegakin/a   ] 
+1.129488   0.015214   4     [HYP1 10.4 12  a*mbare_stat ] 
-0.302735   0.006895   5     [HYP1 10.4 12  a*mbare_first] 
+0.500588   0.006000   6     [HYP1 10.4 12  omegakin/a   ] 
+1.762037   0.022808   7     [HYP1 10.4  8  a*mbare_stat ] 
-0.245061   0.009183   8     [HYP1 10.4  8  a*mbare_first] 
+0.375701   0.004562   9     [HYP1 10.4  8  omegakin/a   ] 
+0.948987   0.012788  10     [HYP1 12.1 16  a*mbare_stat ] 
-0.322110   0.005726  11     [HYP1 12.1 16  a*mbare_first] 
+0.561991   0.006979  12     [HYP1 12.1 16  omegakin/a   ] 
+1.304179   0.017070  13     [HYP1 12.1 12  a*mbare_stat ] 
-0.270521   0.006268  14     [HYP1 12.1 12  a*mbare_first] 
+0.446497   0.005556  15     [HYP1 12.1 12  omegakin/a   ] 
+2.024072   0.025595  16     [HYP1 12.1  8  a*mbare_stat ] 
-0.219331   0.008277  17     [HYP1 12.1  8  a*mbare_first] 
+0.335105   0.004224  18     [HYP1 12.1  8  omegakin/a   ] 
+1.040563   0.013772  19     [HYP1 13.3 16  a*mbare_stat ] 
-0.299685   0.005427  20     [HYP1 13.3 16  a*mbare_first] 
+0.522535   0.006665  21     [HYP1 13.3 16  omegakin/a   ] 
+1.426280   0.018381  22     [HYP1 13.3 12  a*mbare_stat ] 
-0.251781   0.005911  23     [HYP1 13.3 12  a*mbare_first] 
+0.415150   0.005304  24     [HYP1 13.3 12  omegakin/a   ] 
+2.207224   0.027561  25     [HYP1 13.3  8  a*mbare_stat ] 
-0.204313   0.007760  26     [HYP1 13.3  8  a*mbare_first] 
+0.311578   0.004032  27     [HYP1 13.3  8  omegakin/a   ] 
+0.844104   0.011390  28     [HYP2 10.4 16  a*mbare_stat ] 
-0.375413   0.006347  29     [HYP2 10.4 16  a*mbare_first] 
+0.633725   0.007575  30     [HYP2 10.4 16  omegakin/a   ] 
+1.157815   0.015210  31     [HYP2 10.4 12  a*mbare_stat ] 
-0.312612   0.006961  32     [HYP2 10.4 12  a*mbare_first] 
+0.503327   0.006037  33     [HYP2 10.4 12  omegakin/a   ] 
+1.792128   0.022803  34     [HYP2 10.4  8  a*mbare_stat ] 
-0.245208   0.009218  35     [HYP2 10.4  8  a*mbare_first] 
+0.378375   0.004556  36     [HYP2 10.4  8  omegakin/a   ] 
+0.975122   0.012785  37     [HYP2 12.1 16  a*mbare_stat ] 
-0.335225   0.005819  38     [HYP2 12.1 16  a*mbare_first] 
+0.565248   0.007017  39     [HYP2 12.1 16  omegakin/a   ] 
+1.332506   0.017066  40     [HYP2 12.1 12  a*mbare_stat ] 
-0.279339   0.006332  41     [HYP2 12.1 12  a*mbare_first] 
+0.448940   0.005591  42     [HYP2 12.1 12  omegakin/a   ] 
+2.054163   0.025589  43     [HYP2 12.1  8  a*mbare_stat ] 
-0.219484   0.008309  44     [HYP2 12.1  8  a*mbare_first] 
+0.337490   0.004220  45     [HYP2 12.1  8  omegakin/a   ] 
+1.066697   0.013770  46     [HYP2 13.3 16  a*mbare_stat ] 
-0.311881   0.005519  47     [HYP2 13.3 16  a*mbare_first] 
+0.525563   0.006700  48     [HYP2 13.3 16  omegakin/a   ] 
+1.454607   0.018377  49     [HYP2 13.3 12  a*mbare_stat ] 
-0.259984   0.005974  50     [HYP2 13.3 12  a*mbare_first] 
+0.417421   0.005338  51     [HYP2 13.3 12  omegakin/a   ] 
+2.237315   0.027556  52     [HYP2 13.3  8  a*mbare_stat ] 
-0.204466   0.007790  53     [HYP2 13.3  8  a*mbare_first] 
+0.313796   0.004029  54     [HYP2 13.3  8  omegakin/a   ] 

